Stochastic IMT (insulator-metal-transition) neurons: An interplay of thermal and threshold noise at bifurcation

Artificial neural networks can harness stochasticity in multiple ways to enable a vast class of computationally powerful models. Electronic implementation of such stochastic networks is currently limited to addition of algorithmic noise to digital machines which is inherently inefficient; albeit recent efforts to harness physical noise in devices for stochasticity have shown promise. To succeed in fabricating electronic neuromorphic networks we need experimental evidence of devices with measurable and controllable stochasticity which is complemented with the development of reliable statistical models of such observed stochasticity. Current research literature has sparse evidence of the former and a complete lack of the latter. This motivates the current article where we demonstrate a stochastic neuron using an insulator-metal-transition (IMT) device, based on electrically induced phase-transition, in series with a tunable resistance. We show that an IMT neuron has dynamics similar to a piecewise linear FitzHugh-Nagumo (FHN) neuron and incorporates all characteristics of a spiking neuron in the device phenomena. We experimentally demonstrate spontaneous stochastic spiking along with electrically controllable firing probabilities using Vanadium Dioxide (VO$_2$) based IMT neurons which show a sigmoid-like transfer function. The stochastic spiking is explained by two noise sources - thermal noise and threshold fluctuations, which act as precursors of bifurcation. As such, the IMT neuron is modeled as an Ornstein-Uhlenbeck (OU) process with a fluctuating boundary resulting in transfer curves that closely match experiments. As one of the first comprehensive studies of a stochastic neuron hardware and its statistical properties, this article would enable efficient implementation of a large class of neuro-mimetic networks and algorithms.

==> plotdata/coeff_var_both_ep22.dat <==
sigma_thermal	coeff_var
5	675629.8500936632
6	547.8661542940331
7	1.6994138691338752
8	0.6642086513839122
9	0.5363195737743718
10	0.4823077863580355
11	0.453163125627646
12	0.43590468922026415
13	0.42534421307798503
14	0.41894365929295024

==> plotdata/coeff_var_both_ep24.dat <==
sigma_thermal	coeff_var	vh_dist	N
6	4.02943119	"EP[2.4]"	250
7	0.8075802585	"EP[2.4]"	100
8	0.5839884957	"EP[2.4]"	100
9	0.5040853957	"EP[2.4]"	100
10	0.4638614681	"EP[2.4]"	100
11	0.4408116413	"EP[2.4]"	100
12	0.4268663602	"EP[2.4]"	100
13	0.4183432131	"EP[2.4]"	100
14	0.4133027356	"EP[2.4]"	100

==> plotdata/coeff_var_both_ep3.dat <==
sigma_thermal	coeff_var	vh_dist
5	2.069582876	"EP[3]"
6	0.8124575979	"EP[3]"
7	0.5902527727	"EP[3]"
8	0.5038353566	"EP[3]"
9	0.4599976696	"EP[3]"
10	0.4350079789	"EP[3]"
11	0.4200086631	"EP[3]"
12	0.4109195933	"EP[3]"
13	0.4055939085	"EP[3]"
14	0.4027936858	"EP[3]"

==> plotdata/coeff_var_both_normal.dat <==
sigma_thermal	coeff_var
8.43	0.918323624534132352991
8.5	0.785526243264
9.	0.6103896648895929
10.	0.5141468655902813
11.	0.4723286302033122
12.	0.44916038191722896
13.	0.43526046568277343
14.	0.4267476328358363

==> plotdata/coeff_var_exp.dat <==
vgs
coeff_var
1.78	3.446333899441507
1.79	3.2809587769143462
1.81	3.1085441952453987

==> plotdata/coeff_var_thermal.dat <==
sigma_thermal	coeff_var
5.	0.2843163930446506
6.	0.2905601093829777
7.	0.2972957005639963
8.	0.30418577539753344
9.	0.3110784645237509
10.	0.31790258672601307
11.	0.32462508329643547
12.	0.33123192881957986
13.	0.3377189210060758
14.	0.3440869882565607

==> plotdata/dvimt_116.dat <==
-0.17594691
-0.09080691
-0.02370691
-0.07964691
-0.01956691
-0.00352691
-0.07980691
-0.16583691
-0.16210691
-0.17449691
0.05039309
-0.08712691
-0.04673691
-0.04893691
-0.05595691
-0.03690691
-0.02639691
-0.14357691
-0.05900691
0.08189309
0.02057309
-0.03551691
-0.05426691
0.05436309
0.09959309
0.14528309
-0.03120691
0.03017309
0.04776309
-0.02854691
0.11921309
0.01251309
-0.03082691
0.00749309
-0.04539691
0.13467309
-0.00889691
-0.07617691
0.07303309
-0.02638691
-0.04150691
0.00307309
0.02405309
-0.05993691
0.02482309
0.04959309
-0.06135691
0.14350309
0.01705309
-0.04287691
0.03060309
0.10101309
-0.10073691
-0.06207691
-0.06375691
0.02233309
0.04145309
0.11761309
0.04627309
-0.06225691
-0.07355691
-0.03769691
-0.04191691
0.06397309
0.04978309
-0.05771691
0.02892309
-0.11024691
-0.00019691
0.05307309
-0.05057691
0.00857309
0.17618309
0.00825309
-0.09196691
-0.03260691
-0.11883691
-0.13553691
-0.02430691
-0.06076691
0.06539309
0.09186309
-0.08982691
-0.01967691
-0.02089691
-0.13137691
-0.03170691
-0.00782691
0.01579309
0.02086309
-0.07285691
0.01700309
0.05009309
0.10280309
0.06080309
0.00803309
0.00792309
-0.02829691
0.07930309
0.05125309
-0.04026691
0.06607309
-0.02878691
-0.01867691
0.15904309
-0.02761691
0.00630309
-0.01849691
-0.05608691
-0.02264691
-0.02183691
-0.09800691
0.13081309
-0.00331691
-0.10465691
0.12251309
-0.00772691
0.05358309
0.00697309
-0.01655691
-0.02123691
0.10015309
0.04095309
-0.04415691
-0.03305691
0.07376309
0.08885309
0.02226309
-0.05414691
-0.10180691
0.01146309
-0.00956691
0.01804309
0.14472309
0.02109309
0.15952309
-0.00200691
0.02845309
0.00336309
0.07270309
0.05460309
-0.04373691
-0.07710691
-0.02608691
-0.16273691
0.09516309
-0.03754691
-0.05998691
0.01252309
0.14742309
0.04607309
-0.01295691
0.02504309
-0.01632691
0.01162309
-0.01387691
0.07963309
-0.03928691
0.01603309
0.02311309
0.13031309
0.07746309
0.07967309
-0.07852691
-0.02317691
0.03064309
0.01818309
-0.03819691
0.06851309
0.03167309
0.00223309
0.09094309
-0.03427691
-0.10204691
-0.06502691
0.00464309
0.13796309
0.13941309

==> plotdata/dvimt_175.dat <==
-0.190237795
-0.096967795
-0.131057795
-0.039827795
-0.156547795
-0.031037795
0.042052205
-0.079957795
-0.063097795
0.018572205
0.014362205
0.095702205
-0.080987795
-0.090287795
-0.037787795
0.039352205
0.058702205
0.028192205
-0.073907795
-0.022417795
-0.028227795
0.021262205
-0.068647795
-0.083837795
-0.046647795
-0.006367795
-0.005287795
0.013392205
0.111742205
-0.092897795
-0.010687795
0.000872205
-0.019697795
0.047932205
-0.065137795
-0.026697795
-0.007017795
-0.076487795
0.029432205
0.001522349
0.018382205
0.115122205
0.038982205
0.025722205
-0.023587795
-0.038567795
-0.018307795
-0.077487795
-0.000327795
0.007232205
-0.027727795
0.029742205
0.083362205
-0.005817795
-0.014707795
0.049752205
-0.001597795
0.034202205
0.036692205
-0.074397795
0.080552205
0.051582205
-0.062337795
-0.103217795
-0.025277795
-0.061617795
0.031512205
-0.091397795
0.108272205
0.028782205
-0.111657795
0.050992205
-0.042347795
0.131272205
0.015612205
0.052492205
0.027492205
0.023252205
-0.017327795
0.076322205
0.022322205
-0.097847795
0.151042205
-0.039027795
0.055042205
-0.045227795
-0.070117795
-0.084927795
0.015432205
0.005302205
-0.041027795
0.044132205
-0.019907795
0.063882205
-0.054567795
0.068532205
0.041712205
0.028952205
0.019032205
-0.023977795
0.085212205
0.049612205
0.061312205
-0.047437795
-0.012767795
0.028152205
0.002545037
-0.041247795
0.061442205
-0.054227795
-0.058407795
-0.009187795
0.087192205
-0.037337795
0.098202205
0.219442205
-0.071627795
0.023512205
0.014372205
-0.032797795
0.101522205
0.049292205
-0.000127795
-0.022647795
0.005832205
-0.046767795
0.075272205
0.000842205
0.090562205
0.090742205
0.049542205
-0.090797795
0.016152205
0.066682205
0.079292205
-0.060127795
-0.079227795
0.069432205
0.109692205
-0.071897795
-0.143487795
0.086662205
0.024702205
0.041832205
-0.011427795
-0.049607795
-0.036467795
0.005412205
-0.049867795
0.012302205
0.055892205
-0.016247795
0.000902205
0.015862205
0.032352205
0.029432205
-0.123087795
-0.009047795
0.051092205
0.087542205
0.055892205
-0.018977795
-0.049267795
-0.115907795
-0.089917795
0.007542205
-0.061087795
0.004962205
-0.150517795
0.036272205
-0.041587795
0.065792205
0.091722205
0.043662205
-0.148847795
0.004532205
0.051642205
0.002067405
-0.017077795
0.033932205
-0.124317795
-0.083077795
-0.037957795
0.017492205
0.011462205
0.119212205
0.027932205
-0.121377795
0.012392205
-0.065487795
0.049942205
0.018942205
0.003802205
-0.033247795
-0.119587795
0.012132205
-0.031217795
-0.031467795
0.035592205
0.060822205
-0.087637795
0.016932205
-0.014397795
0.097362205
-0.024407795
-0.050617795
-0.020097795
0.009552205
0.054472205
0.066222205
-0.001197795
-0.110317795
0.043772205
0.000532205
0.037222205
-0.073807795
-0.019507795
-0.128427795
-0.034397795
-0.034547795
-0.027997795
0.012252205
-0.017737795
0.016732205
-0.094177795
-0.139327795
0.028862205
0.003412205
-0.010607795
0.006212205
-0.018737795
-0.036577795
-0.002237795
-0.061977795
0.103412205
0.118902205
0.131532205
0.086702205
-0.025957795
-0.045047795
-0.113407795
0.067702205
0.194112205
-0.026047795
-0.028847795
0.001976637
0.039812205
-0.093847795
0.068222205
0.076472205
0.058222205
0.054002205
-0.081797795
0.025792205
-0.026037795
0.049002205
0.035252205
-0.038707795
-0.127347795
0.121152205
-0.026407795
0.017592205
0.114252205
-0.057577795
-0.040067795
-0.007897795
0.006042205
0.028872205
0.061162205
0.005412205
-0.099437795
-0.015457795
0.007402205
0.015962205
0.100382205
-0.080527795
-0.008407795
0.013722205
0.012852205
0.052972205
0.083572205
-0.009967795
-0.022587795
0.083722205
-0.060577795
-0.006257795
-0.037347795
0.003034733
-0.016107795
0.005392205
0.011762205
0.058862205
0.095612205
0.114792205
0.041902205
0.025772205
0.131492205
-0.065447795
-0.103807795
0.070422205
-0.110857795
0.091282205
0.064202205
0.061632205
-0.037967795
-0.063867795

==> plotdata/dvimt_215.dat <==
-0.186886248
-0.052166248
0.047023752
-0.135036248
0.037953752
0.028603752
0.054153752
0.000993752
-0.044146248
-0.000192024
-0.071186248
0.045623752
0.021463752
0.042313752
-0.029656248
-0.080616248
0.020303752
0.028523752
-0.084686248
-0.066136248
-0.075386248
0.010323752
-0.059326248
-0.019826248
-0.010066248
0.015833752
0.013583752
-0.028426248
0.068723752
-0.063776248
-0.144776248
-0.146346248
-0.083396248
-0.067266248
-0.027176248
-0.002736248
-0.015556248
-0.130616248
-0.086926248
-0.076736248
-0.069226248
0.004713752
-0.068506248
0.020093752
-0.001596248
-0.067666248
-0.080796248
-0.092126248
0.066353752
-0.068096248
-0.019716248
0.024313752
0.023183752
0.001053752
0.006413752
0.022773752
0.036893752
-0.071386248
-0.101986248
0.011463752
-0.104816248
0.096953752
0.017133752
-0.106026248
-0.098326248
-0.026976248
0.225273752
-0.076466248
-0.056386248
0.065283752
0.088323752
0.051773752
0.027133752
-0.090386248
-0.057536248
-0.047526248
-0.079936248
0.077443752
-0.099476248
-0.071026248
0.086843752
0.042873752
0.082073752
0.015373752
0.099683752
-0.049146248
-0.005376248
-0.093946248
-0.007616248
-0.107566248
-0.044856248
-0.014546248
-0.007146248
0.031103752
0.075153752
-0.005576248
-0.031266248
-0.028786248
-0.088246248
-0.048776248
-0.054346248
0.099943752
-0.025866248
-0.041786248
-0.043656248
0.074973752
-0.036136248
0.011723752
-0.014096248
-0.027096248
0.124433752
-0.026086248
0.115763752
-0.050526248
-0.037006248
0.003283752
-0.017766248
0.134053752
-0.042736248
-0.118796248
-0.007506248
0.030183752
0.051473752
0.041213752
0.030753752
-0.114306248
-0.008856248
-0.006566248
0.004163752
0.042593752
-0.004176248
-0.022276248
0.053833752
-0.033066248
0.035543752
-0.002426248
0.157373752
-0.097316248
0.067563752
0.065703752
0.004453752
-0.067546248
-0.054026248
-0.014326248
-0.123266248
-0.038426248
-0.002996248
-0.031966248
-0.033396248
-0.050176248
0.049793752
0.071073752
0.062203752
-0.020706248
0.019693752
-0.051806248
-0.001606248
0.029013752
-0.015446248
0.022153752
-0.074106248
0.075853752
0.063693752
0.017613752
0.078423752
0.014613752
0.009023752
0.018953752
0.021643752
0.006863752
0.004263752
0.133113752
0.086683752
-0.068866248
0.027003752
-0.060926248
-0.062636248
0.077163752
-0.005236248
-0.090336248
0.048873752
-0.148656248
-0.037816248
0.013883752
0.100993752
0.066933752
0.056803752
-0.054996248
0.008363752
-0.101166248
0.131883752
-0.082876248
-0.025786248
-0.055766248
0.094613752
0.063083752
0.021103752
-0.030166248
-0.015246248
-0.140746248
-0.005786248
-0.071586248
-0.078576248
0.050753752
0.141903752
-0.088276248
-0.098756248
-0.050546248
0.009033752
-0.033666248
0.051083752
0.040313752
-0.011756248
0.027933752
-0.018196248
0.082993752
-0.090226248
0.009913752
0.072723752
0.091263752
-0.053726248
-0.039846248
-0.011056248
-0.090426248
0.033003752
-0.022656248
-0.008076248
0.015193752
0.024363752
0.030443752
0.042023752
0.037683752
0.015793752
0.051453752
0.052093752
-0.058256248
-0.004816248
-0.016026248
0.104543752
0.005063752
0.063723752
0.050203752
-0.002216248
0.055903752
0.054723752
-0.105596248
0.005493752
-0.073356248
0.067703752
0.036643752
0.048373752
-0.078456248
-0.047656248
0.013033752
0.031613752
-0.098376248
-0.063946248
0.017333752
0.049323752
-0.010766248
-0.047966248
-0.013176248
0.130413752
-0.013426248
-0.035096248
-0.095446248
-0.059926248
-0.041456248
-0.069546248
-0.077616248
-0.017116248
-0.065856248
0.042463752
0.073473752
0.021333752
-0.049746248
-0.101286248
-0.054906248
0.029563752
-0.064506248
-0.012736248
0.072553752
-0.064306248
-0.007946248
0.078653752
0.040313752
-0.038556248
-0.043806248
0.023483752
0.100223752
-0.072986248
0.088093752
0.015913752
0.022233752
0.039273752
0.013293752
0.033403752
0.031153752
0.051333752
0.073283752
-0.047786248
0.072763752
0.035393752
0.156263752
-0.067426248
0.110513752
0.035123752
0.099613752
-0.024796248
-0.095526248
0.105523752
0.000883752
0.064933752
0.062503752
0.079773752
0.009393752
0.076913752
-0.024126248
0.072983752
0.021013752
0.019313752
0.025483752
0.006863752
0.158853752
0.028763752
0.017133752
0.090963752
0.060433752
0.070383752
0.101593752
-0.016606248
0.010183752
0.017523752
-0.071096248
-0.135376248
0.026363752
-0.073606248
0.014943752
0.057413752
-0.069836248
0.084223752
0.037133752
-0.101266248
-0.039126248
-0.021736248
-0.097516248
-0.038826248
0.191863752
0.024903752
0.002003752
0.245533752
-0.010846248
-0.012566248
-0.081866248
-0.002336248
-0.058876248
0.065793752
0.011403752
0.054723752
-0.012116248
-0.090166248
-0.006996248
-0.079086248
0.190283752
-0.136686248
0.077813752
0.017663752
-0.077136248
0.025123752
-0.006086248
0.048223752
0.047393752
0.215943752
0.008743752
0.101263752
0.078903752
-0.053266248
0.019523752
-0.033386248
0.018883752
-0.066186248
-0.012376248
0.105303752
0.112183752
0.132073752
-0.033056248
-0.092496248
-0.028826248

==> plotdata/exp_waveform_178.dat <==
0.3929199999998939	1.615
1.392919999999893	1.6917
2.392919999999892	1.6032
3.3929199999998905	4.9378
4.392919999999889	4.877
5.392919999999888	4.8174
6.392919999999887	4.5012
7.3929199999998865	4.2073
8.392919999999885	4.
9.392919999999885	3.8192
10.392919999999883	3.5488
11.392919999999881	3.3274
12.392919999999881	3.0634
13.39291999999988	2.9474
14.392919999999878	2.7764
15.39291999999988	2.6916
16.392919999999876	2.529
17.392919999999872	2.4616
18.392919999999876	2.3547
19.392919999999876	2.2424
20.392919999999872	2.1779
21.39291999999987	2.017
22.39291999999987	2.0151
23.39291999999987	1.9017
24.39291999999987	1.8796
25.392919999999865	1.8292
26.392919999999865	1.7522
27.392919999999865	1.7861
28.39291999999986	1.7346
29.39291999999986	1.6764
30.39291999999986	1.6568
31.39291999999986	1.6506
32.39291999999986	1.6142
33.392919999999854	1.625
34.392919999999854	4.5559
35.392919999999854	4.8501
36.392919999999854	4.9112
37.392919999999854	4.6282
38.392919999999854	4.3871
39.392919999999854	4.0968
40.39291999999985	3.8944
41.39291999999985	3.6347
42.39291999999985	3.43
43.39291999999985	3.2557
44.39291999999985	3.0731
45.39291999999984	2.8826
46.39291999999985	2.7257
47.39291999999984	2.6046
48.39291999999984	2.5237
49.39291999999984	2.4064
50.39291999999983	2.2716
51.39291999999984	2.1643
52.39291999999983	2.1269
53.39291999999983	2.015
54.39291999999984	1.9662
55.39291999999983	1.9554
56.39291999999983	1.8933
57.392919999999826	1.7943
58.392919999999826	1.745
59.39291999999983	1.7075
60.392919999999826	1.6832
61.39291999999983	1.6207
62.392919999999826	1.6686
63.392919999999826	1.6346
64.39291999999982	4.9422
65.39291999999982	4.9124
66.39291999999982	4.6524
67.39291999999982	4.4378
68.39291999999982	4.1368
69.39291999999982	3.8982
70.39291999999982	3.6373
71.39291999999982	3.4296
72.39291999999982	3.1901
73.3929199999998	3.0629
74.3929199999998	2.9069
75.3929199999998	2.7567
76.39291999999982	2.6158
77.39291999999982	2.5274
78.3929199999998	2.4068
79.3929199999998	2.2674
80.3929199999998	2.192
81.3929199999998	2.0853
82.3929199999998	1.984
83.39291999999979	1.9394
84.39291999999979	1.9207
85.3929199999998	1.8447
86.3929199999998	1.8118
87.3929199999998	1.774
88.39291999999979	1.7474
89.39291999999979	1.7202
90.39291999999979	1.6601
91.39291999999979	1.6655
92.3929199999998	1.6369
93.39291999999979	1.5785
94.39291999999979	1.5764
95.39291999999979	1.6029
96.39291999999979	1.5245
97.39291999999979	1.5862
98.39291999999978	1.5737
99.39291999999978	1.5245
100.39291999999978	1.5334
101.39291999999979	1.853
102.39291999999979	4.8799
103.39291999999978	4.8735
104.39291999999978	4.6997
105.39291999999978	4.3707
106.39291999999978	4.1396
107.39291999999978	3.8794
108.39291999999978	3.6554
109.39291999999978	3.4439
110.39291999999978	3.2587
111.39291999999978	3.0504
112.39291999999978	2.9039
113.39291999999976	2.7411
114.39291999999976	2.6035
115.39291999999976	2.4838
116.39291999999976	2.4297
117.39291999999978	2.3047
118.39291999999976	2.2094
119.39291999999976	2.0952
120.39291999999976	2.0483
121.39291999999976	1.9877
122.39291999999978	1.8959
123.39291999999976	1.9179
124.39291999999976	1.8913
125.39291999999976	1.8112
126.39291999999976	1.7429
127.39291999999976	1.7567
128.39291999999975	1.6892
129.39291999999975	1.7288
130.39291999999975	1.587
131.39291999999975	1.6161
132.39291999999975	1.6227
133.39291999999975	1.5991
134.39291999999975	1.5708
135.39291999999972	1.5527
136.39291999999972	1.6007
137.39291999999975	1.5806
138.39291999999975	1.5256
139.39291999999975	1.5849
140.39291999999975	4.8725
141.39291999999975	4.8958
142.39291999999975	4.9073
143.39291999999975	4.5933
144.39291999999975	4.2681
145.39291999999972	4.0591
146.39291999999972	3.8119
147.39291999999972	3.5164
148.39291999999972	3.3003
149.39291999999972	3.2005
150.39291999999972	3.0742
151.39291999999972	2.871
152.39291999999975	2.726
153.39291999999975	2.6047
154.39291999999975	2.4646
155.39291999999972	2.3794
156.39291999999972	2.1904
157.39291999999972	2.2
158.39291999999972	2.0342
159.39291999999972	1.9738
160.39291999999972	1.9311
161.39291999999972	1.9313
162.39291999999972	1.8393
163.39291999999972	1.7977
164.39291999999972	1.7471
165.3929199999997	1.7745
166.3929199999997	1.733
167.3929199999997	1.688
168.3929199999997	1.6685
169.39291999999972	1.7034
170.39291999999972	1.6503
171.39291999999972	1.6198
172.39291999999972	4.8943
173.39291999999972	4.9695
174.3929199999997	4.7446
175.3929199999997	4.4218
176.3929199999997	4.1652
177.3929199999997	3.9305
178.3929199999997	3.6543
179.3929199999997	3.4511
180.3929199999997	3.227
181.3929199999997	3.0936
182.3929199999997	2.8878
183.3929199999997	2.765
184.3929199999997	2.6678
185.3929199999997	2.5533
186.3929199999997	2.3839
187.3929199999997	2.2839
188.3929199999997	2.2194
189.3929199999997	2.1393
190.3929199999997	2.0725
191.3929199999997	1.9773
192.3929199999997	1.9175
193.3929199999997	1.8438
194.39291999999966	1.882
195.39291999999966	1.8264
196.39291999999966	1.7541
197.39291999999966	1.745
198.39291999999966	1.6849
199.39291999999966	1.6454
200.39291999999966	1.7004
201.3929199999997	1.6942
202.3929199999997	1.6084
203.3929199999997	1.6628
204.39291999999966	4.8139
205.39291999999966	4.9408
206.39291999999966	4.8548
207.39291999999966	4.6561
208.39291999999966	4.3598
209.39291999999966	4.0857
210.39291999999966	3.827
211.39291999999966	3.6031
212.39291999999966	3.4541
213.39291999999966	3.179
214.39291999999963	3.0056
215.39291999999963	2.8911
216.39291999999966	2.6994
217.39291999999966	2.593
218.39291999999966	2.5059
219.39291999999966	2.3447
220.39291999999966	2.2477
221.39291999999966	2.1504
222.39291999999966	2.0864
223.39291999999966	2.015
224.39291999999963	1.9819
225.39291999999963	1.9254
226.39291999999963	1.849
227.39291999999963	1.8402
228.39291999999963	1.7808
229.39291999999963	1.7351
230.39291999999963	1.7117
231.39291999999963	4.511
232.39291999999963	4.8841
233.39291999999966	4.8253
234.39291999999963	4.551
235.39291999999963	4.2531
236.39291999999963	4.0124
237.39291999999963	3.7726
238.39291999999963	3.5335
239.39291999999963	3.3663
240.39291999999963	3.1582
241.39291999999963	3.0127
242.39291999999963	2.8544
243.39291999999963	2.7346
244.39291999999963	2.5713
245.3929199999996	2.4596
246.39291999999963	2.3829
247.3929199999996	2.2261
248.39291999999963	2.1501
249.3929199999996	2.1375
250.39291999999963	2.0706
251.3929199999996	1.9443
252.39291999999963	1.9306
253.3929199999996	1.913
254.3929199999996	1.8273
255.39291999999958	1.7544
256.3929199999996	1.7576
257.39291999999966	1.7601
258.3929199999996	1.7442
259.3929199999996	1.6748
260.3929199999996	1.612
261.3929199999996	1.6166
262.3929199999996	1.6606
263.3929199999996	1.6274
264.3929199999996	1.6656
265.3929199999996	1.6051
266.3929199999996	1.6144
267.3929199999996	1.6177
268.3929199999996	1.528
269.3929199999996	1.5704
270.39291999999955	1.5987
271.3929199999996	1.5676
272.39291999999955	1.524
273.3929199999996	1.5438
274.3929199999996	1.5509
275.3929199999996	1.5792
276.3929199999996	1.5698
277.3929199999996	1.5687
278.3929199999996	1.6051
279.39291999999955	1.5813
280.3929199999996	1.5155
281.39291999999955	1.54
282.3929199999996	1.5177
283.39291999999955	1.517
284.3929199999996	1.5723
285.39291999999955	1.5862
286.3929199999996	1.5292
287.39291999999955	1.5123
288.39291999999955	1.5966
289.3929199999996	1.6061
290.39291999999955	1.5513
291.3929199999996	4.8671
292.39291999999955	4.9361
293.3929199999996	4.8522
294.39291999999955	4.613
295.3929199999996	4.3926
296.39291999999955	4.012
297.3929199999996	3.8546
298.39291999999955	3.6493
299.39291999999955	3.3658
300.39291999999955	3.2629
301.39291999999955	3.0718
302.39291999999955	2.8735
303.39291999999955	2.7193
304.3929199999996	2.5882
305.39291999999955	2.4903
306.3929199999996	2.3728
307.39291999999955	2.2764
308.39291999999955	2.18
309.39291999999955	2.1206
310.39291999999955	2.1087
311.39291999999955	1.9734
312.39291999999955	1.9028
313.39291999999955	1.8853
314.39291999999955	1.821
315.39291999999955	1.7757
316.39291999999955	1.7566
317.39291999999955	1.7404
318.39291999999955	1.6864
319.3929199999995	4.5552
320.39291999999955	4.8884
321.39291999999955	4.9194
322.39291999999955	4.669
323.39291999999955	4.3493
324.39291999999955	4.1113
325.39291999999955	3.8769
326.39291999999955	3.6389
327.39291999999955	3.4032
328.3929199999995	3.188
329.39291999999955	3.0733
330.3929199999995	2.9125
331.39291999999955	2.7307
332.3929199999995	2.6037
333.39291999999955	2.4933
334.3929199999995	2.3886
335.39291999999955	2.2635
336.3929199999995	2.1514
337.3929199999995	2.1101
338.39291999999955	2.0235
339.3929199999995	1.964
340.39291999999955	1.9152
341.3929199999995	1.863
342.39291999999955	1.7405
343.3929199999995	1.7879
344.39291999999955	1.7217
345.3929199999995	1.7353
346.39291999999955	1.6827
347.3929199999995	1.6543
348.3929199999995	1.593
349.3929199999995	1.615
350.3929199999995	1.5654
351.3929199999995	1.6069
352.3929199999995	1.5513
353.39291999999955	4.8731
354.3929199999995	4.9437
355.39291999999955	4.8514
356.3929199999995	4.5679
357.3929199999995	4.3044
358.3929199999995	4.069
359.3929199999995	3.7848
360.3929199999995	3.6105
361.3929199999995	3.4053
362.3929199999995	3.1826
363.3929199999995	3.0616
364.3929199999995	2.8502
365.3929199999995	2.7415
366.3929199999995	2.5421
367.3929199999995	2.4799
368.3929199999995	2.3662
369.3929199999995	2.262
370.3929199999995	2.178
371.3929199999995	2.1321
372.3929199999995	2.0181
373.3929199999995	2.0181
374.3929199999995	1.8997
375.3929199999995	1.8431
376.3929199999995	1.808
377.39291999999944	1.7526
378.3929199999995	1.7575
379.39291999999944	1.7125
380.3929199999995	1.7036
381.39291999999944	4.929
382.3929199999995	4.9688
383.39291999999944	4.8525
384.3929199999995	4.5326
385.3929199999995	4.2518
386.3929199999995	4.0312
387.3929199999995	3.7877
388.39291999999944	3.5497
389.3929199999995	3.3328
390.39291999999944	3.1697
391.3929199999995	2.9819
392.39291999999944	2.8298
393.3929199999995	2.6997
394.39291999999944	2.5008
395.3929199999995	2.4787
396.39291999999944	2.3213
397.39291999999944	2.2461
398.39291999999944	2.1612
399.39291999999944	2.0306
400.39291999999944	2.0437
401.39291999999944	1.9332
402.3929199999995	1.8718
403.39291999999944	1.8064
404.3929199999995	1.7691
405.39291999999944	1.7546
406.39291999999944	1.7351
407.39291999999944	1.6913
408.39291999999944	1.6784
409.39291999999944	1.668
410.39291999999944	1.6634
411.39291999999944	1.5826
412.39291999999944	1.5467
413.39291999999944	1.5572
414.39291999999944	1.5172
415.39291999999944	1.5392
416.39291999999944	1.5342
417.39291999999944	1.4954
418.39291999999944	1.5332
419.39291999999944	1.4907
420.39291999999944	1.5388
421.39291999999944	1.5123
422.39291999999944	1.5721
423.39291999999944	1.517
424.39291999999944	1.5375
425.39291999999944	1.4836
426.3929199999994	1.5272
427.39291999999944	1.5086
428.3929199999994	1.4544
429.39291999999944	1.4504
430.3929199999994	1.5081
431.39291999999944	4.0346
432.39291999999944	4.8946
433.39291999999944	4.9454
434.39291999999944	4.6932
435.39291999999944	4.4941
436.39291999999944	4.1604
437.3929199999994	3.9226
438.39291999999944	3.6727
439.3929199999994	3.4747
440.39291999999944	3.2259
441.3929199999994	3.0579
442.39291999999944	2.9201
443.3929199999994	2.7174
444.39291999999944	2.5915
445.3929199999994	2.5155
446.3929199999994	2.3385
447.3929199999994	2.3292
448.3929199999994	2.1979
449.39291999999944	2.17
450.3929199999994	2.1178
451.39291999999944	1.9921
452.3929199999994	1.9286
453.39291999999944	1.8049
454.3929199999994	1.7376
455.3929199999994	1.7858
456.3929199999994	1.7129
457.3929199999994	1.6832
458.3929199999994	1.6793
459.3929199999994	1.6352
460.3929199999994	1.618
461.3929199999994	1.6414
462.3929199999994	1.5791
463.3929199999994	1.5789
464.3929199999994	1.5558
465.3929199999994	1.5926
466.3929199999994	1.5709
467.3929199999994	1.5409
468.3929199999994	4.8244
469.3929199999994	4.9246
470.3929199999994	4.9048
471.3929199999994	4.7206
472.3929199999994	4.3989
473.3929199999994	4.0772
474.3929199999994	3.8399
475.3929199999994	3.6274
476.3929199999994	3.3739
477.3929199999993	3.2056
478.3929199999994	3.0612
479.3929199999993	2.9208
480.3929199999994	2.7164
481.3929199999994	2.6679
482.3929199999994	2.4717
483.3929199999994	2.3974
484.3929199999994	2.2512
485.3929199999994	2.2336
486.3929199999993	2.1473
487.3929199999994	2.0476
488.3929199999994	1.9864
489.3929199999993	1.9325
490.3929199999993	1.8216
491.3929199999994	1.8139
492.3929199999994	1.8284
493.3929199999993	1.7524
494.3929199999993	1.7346
495.3929199999993	1.6827
496.3929199999994	1.6955
497.3929199999994	1.6591
498.3929199999993	1.6705
499.3929199999993	5.0015

==> plotdata/exp_waveform_179.dat <==
0.388159999999832	4.7744
1.388159999999832	4.4475
2.3881599999998318	4.1827
3.388159999999832	3.9309
4.388159999999832	3.6801
5.388159999999831	3.4324
6.388159999999832	3.2417
7.388159999999832	3.0878
8.388159999999832	2.8864
9.388159999999832	2.7634
10.38815999999983	2.6117
11.388159999999832	2.5257
12.388159999999832	2.3898
13.38815999999983	2.2848
14.388159999999832	2.1576
15.38815999999983	2.1651
16.388159999999832	2.0181
17.388159999999832	1.9939
18.388159999999832	1.9179
19.38815999999983	1.8045
20.38815999999983	1.7702
21.388159999999832	1.7299
22.388159999999832	1.6998
23.388159999999832	1.6832
24.388159999999832	1.615
25.38815999999983	1.5849
26.38815999999983	1.582
27.388159999999832	4.9104
28.388159999999832	4.9481
29.388159999999832	4.8679
30.38815999999983	4.512
31.388159999999832	4.2504
32.38815999999983	4.0612
33.38815999999983	3.7001
34.38815999999983	3.5551
35.38815999999983	3.302
36.388159999999836	3.1329
37.38815999999983	3.0166
38.38815999999983	2.8458
39.38815999999983	2.6271
40.38815999999983	2.5162
41.388159999999836	2.3949
42.38815999999983	2.3292
43.38815999999983	2.2076
44.38815999999983	2.1483
45.38815999999983	2.0399
46.38815999999983	1.9901
47.38815999999983	1.866
48.388159999999836	1.8243
49.38815999999983	1.8044
50.38815999999983	1.7449
51.38815999999983	1.7318
52.38815999999983	1.6774
53.388159999999836	1.6672
54.38815999999983	1.6577
55.38815999999983	1.5752
56.38815999999983	1.5754
57.38815999999983	1.5515
58.388159999999836	1.5667
59.38815999999983	1.5004
60.38815999999983	1.5222
61.38815999999982	1.5676
62.388159999999836	1.4677
63.38815999999983	1.4785
64.38815999999983	1.5418
65.38815999999983	1.4885
66.38815999999983	1.4657
67.38815999999983	1.5191
68.38815999999983	1.4626
69.38815999999983	1.4815
70.38815999999983	1.5029
71.38815999999983	1.497
72.38815999999983	1.5402
73.38815999999983	1.4532
74.38815999999983	1.4475
75.38815999999983	1.4505
76.38815999999983	4.8436
77.38815999999983	4.9381
78.38815999999983	4.9328
79.38815999999983	4.7085
80.38815999999983	4.4317
81.38815999999983	4.1421
82.38815999999983	3.9082
83.38815999999983	3.6623
84.38815999999983	3.3999
85.38815999999983	3.1869
86.38815999999983	3.082
87.38815999999983	2.8512
88.38815999999983	2.7166
89.38815999999983	2.6026
90.38815999999983	2.4588
91.38815999999981	2.3952
92.38815999999983	2.2504
93.38815999999983	2.1467
94.38815999999983	2.1335
95.38815999999983	1.9703
96.38815999999983	1.9545
97.38815999999983	1.8772
98.38815999999983	1.8054
99.38815999999983	1.7388
100.38815999999983	1.7541
101.38815999999983	1.6724
102.38815999999983	1.663
103.38815999999983	1.7
104.38815999999983	1.6167
105.38815999999983	1.6242
106.38815999999983	1.5934
107.38815999999983	1.4998
108.38815999999983	4.0892
109.38815999999983	4.9279
110.38815999999983	4.877
111.38815999999983	4.7214
112.38815999999983	4.4251
113.38815999999983	4.1774
114.38815999999983	3.8889
115.38815999999983	3.6537
116.38815999999983	3.4624
117.38815999999983	3.2609
118.38815999999983	3.0793
119.38815999999983	2.8699
120.38815999999981	2.7143
121.38815999999983	2.6342
122.38815999999981	2.4601
123.38815999999981	2.3538
124.38815999999984	2.1513
125.38815999999983	2.1617
126.38815999999983	2.1268
127.38815999999983	2.0504
128.38815999999983	1.9425
129.38815999999983	1.8324
130.38815999999983	1.8026
131.38815999999983	1.7711
132.38815999999983	1.7355
133.38815999999983	1.6892
134.38815999999983	1.6209
135.38815999999983	1.5924
136.38815999999983	1.5575
137.38815999999983	1.558
138.38815999999983	4.6391
139.38815999999983	4.9165
140.38815999999983	4.8795
141.38815999999983	4.6727
142.3881599999998	4.406
143.38815999999983	4.1197
144.38815999999983	3.9397
145.38815999999983	3.6475
146.38815999999983	3.4661
147.38815999999983	3.2375
148.38815999999983	2.9945
149.38815999999983	2.8781
150.38815999999983	2.7417
151.38815999999983	2.5852
152.3881599999998	2.4593
153.38815999999983	2.3989
154.38815999999983	2.294
155.38815999999983	2.1727
156.38815999999983	2.1132
157.38815999999983	2.0424
158.38815999999983	1.9789
159.38815999999983	1.9252
160.38815999999983	1.8469
161.38815999999983	1.8191
162.3881599999998	1.8298
163.38815999999983	1.6763
164.38815999999983	1.7
165.38815999999983	1.6573
166.38815999999983	1.6466
167.38815999999983	1.6713
168.38815999999983	4.908
169.38815999999983	4.9329
170.38815999999983	4.8656
171.3881599999998	4.576
172.3881599999998	4.2797
173.38815999999983	4.0133
174.38815999999983	3.8067
175.38815999999983	3.5393
176.38815999999983	3.3879
177.38815999999983	3.1946
178.38815999999983	2.9645
179.38815999999983	2.8208
180.38815999999983	2.5963
181.3881599999998	2.5233
182.3881599999998	2.3773
183.38815999999983	2.2875
184.38815999999983	2.2281
185.38815999999983	2.0929
186.38815999999983	2.0039
187.38815999999983	1.9315
188.38815999999983	1.8867
189.38815999999983	1.833
190.38815999999983	1.7673
191.3881599999998	1.7449
192.38815999999983	1.673
193.38815999999983	1.659
194.38815999999983	1.6103
195.38815999999983	1.6045
196.38815999999983	4.8768
197.38815999999983	4.88
198.38815999999983	4.6965
199.38815999999983	4.3869
200.38815999999983	4.1567
201.3881599999998	3.8733
202.38815999999983	3.6663
203.38815999999983	3.4009
204.38815999999983	3.1917
205.38815999999983	3.0558
206.38815999999983	2.841
207.38815999999983	2.7168
208.38815999999983	2.6487
209.38815999999983	2.4448
210.3881599999998	2.3455
211.3881599999998	2.2424
212.38815999999983	2.155
213.38815999999983	2.0975
214.38815999999983	2.0503
215.38815999999983	1.9366
216.38815999999983	1.9589
217.38815999999983	1.8563
218.38815999999983	1.8089
219.38815999999983	1.7944
220.3881599999998	1.7346
221.3881599999998	1.7303
222.38815999999983	1.7019
223.38815999999983	1.6514
224.38815999999983	1.5859
225.38815999999983	1.6487
226.38815999999983	4.2475
227.38815999999983	4.9137
228.38815999999983	4.8754
229.38815999999983	4.6951
230.3881599999998	4.4397
231.3881599999998	4.1278
232.38815999999983	3.8584
233.38815999999983	3.6315
234.38815999999983	3.4005
235.38815999999983	3.1988
236.38815999999983	2.9679
237.38815999999983	2.8519
238.38815999999983	2.7135
239.3881599999998	2.5523
240.3881599999998	2.4533
241.3881599999998	2.331
242.38815999999983	2.2424
243.38815999999983	2.1693
244.3881599999998	2.0555
245.38815999999983	1.9863
246.3881599999998	1.9395
247.38815999999983	1.9195
248.38815999999983	1.8422
249.3881599999998	1.7854
250.38815999999983	1.7501
251.3881599999998	1.6905
252.38815999999983	1.7014
253.3881599999998	1.6709
254.38815999999983	1.5937
255.3881599999998	1.5964
256.3881599999998	1.5946
257.38815999999986	1.5544
258.3881599999998	1.4915
259.38815999999986	4.5156
260.3881599999998	4.8688
261.38815999999986	4.8523
262.3881599999998	4.6249
263.3881599999998	4.2673
264.3881599999998	4.0187
265.3881599999998	3.7915
266.38815999999986	3.6307
267.3881599999998	3.348
268.38815999999986	3.1738
269.3881599999998	3.0024
270.38815999999986	2.8105
271.3881599999998	2.7103
272.38815999999986	2.546
273.3881599999998	2.404
274.3881599999998	2.3607
275.3881599999998	2.303
276.3881599999998	2.154
277.38815999999986	2.0756
278.3881599999998	1.9873
279.38815999999986	1.9577
280.3881599999998	1.904
281.38815999999986	1.8169
282.3881599999998	1.8265
283.3881599999998	1.7549
284.3881599999998	1.7309
285.3881599999998	1.6756
286.38815999999986	1.6982
287.3881599999998	1.5828
288.38815999999986	1.5914
289.3881599999998	1.624
290.38815999999986	1.599
291.3881599999998	1.5531
292.3881599999998	1.553
293.3881599999998	1.5245
294.3881599999998	1.5429
295.3881599999998	1.5464
296.3881599999998	4.9016
297.38815999999986	4.9328
298.3881599999998	4.8384
299.38815999999986	4.4999
300.3881599999998	4.2446
301.38815999999986	4.0022
302.3881599999998	3.7324
303.3881599999998	3.5126
304.3881599999998	3.2962
305.3881599999998	3.1223
306.38815999999986	2.9553
307.3881599999998	2.8007
308.38815999999986	2.5984
309.3881599999998	2.4637
310.38815999999986	2.3737
311.3881599999998	2.2977
312.3881599999998	2.1789
313.3881599999998	2.081
314.3881599999998	2.0561
315.3881599999998	1.9049
316.3881599999998	1.9058
317.38815999999986	1.8231
318.3881599999998	1.8191
319.38815999999986	1.7551
320.3881599999998	1.6981
321.3881599999998	1.6483
322.3881599999998	1.6386
323.3881599999998	1.6628
324.3881599999998	1.6053
325.3881599999998	1.5872
326.38815999999986	1.5199
327.3881599999998	1.5742
328.38815999999986	1.5307
329.3881599999998	1.5252
330.38815999999986	1.4633
331.3881599999998	1.4757
332.3881599999998	1.5314
333.3881599999998	1.4463
334.3881599999998	1.4584
335.38815999999986	1.5427
336.3881599999998	1.4879
337.38815999999986	1.4974
338.3881599999998	1.4551
339.38815999999986	1.4746
340.3881599999998	1.4686
341.3881599999998	1.4545
342.3881599999998	1.4461
343.3881599999998	1.4558
344.3881599999998	1.4737
345.3881599999998	1.4629
346.38815999999986	1.428
347.3881599999998	1.388
348.38815999999986	1.4289
349.3881599999998	1.4648
350.3881599999998	1.4712
351.3881599999998	1.484
352.3881599999998	1.4309
353.3881599999998	1.4683
354.3881599999998	1.4584
355.38815999999986	1.4515
356.3881599999998	1.4565
357.38815999999986	1.4796
358.3881599999998	1.4998
359.38815999999986	1.4522
360.3881599999998	1.4921
361.3881599999998	1.4505
362.3881599999998	1.4155
363.3881599999998	1.4864
364.3881599999998	1.4551
365.3881599999998	1.4256
366.38815999999986	1.3889
367.3881599999998	1.4284
368.38815999999986	1.4554
369.3881599999998	1.416
370.3881599999998	1.4582
371.3881599999998	1.4155
372.3881599999998	1.4428
373.3881599999998	1.4907
374.3881599999998	1.4696
375.38815999999986	1.4511
376.3881599999998	1.4811
377.38815999999986	1.4605
378.3881599999998	1.4458
379.3881599999998	1.4442
380.3881599999998	1.4617
381.3881599999998	1.4538
382.3881599999998	1.4945
383.3881599999998	1.4555
384.38815999999986	1.457
385.3881599999998	1.43
386.38815999999986	1.5035
387.3881599999998	1.4607
388.38815999999986	1.4169
389.3881599999998	1.4617
390.3881599999998	1.4546
391.3881599999998	1.5099
392.3881599999998	1.4615
393.3881599999998	1.4663
394.3881599999998	1.4692
395.38815999999986	1.4242
396.3881599999998	1.4364
397.38815999999986	1.4795
398.3881599999998	1.4235
399.3881599999998	1.4266
400.3881599999998	1.4599
401.3881599999998	1.4538
402.3881599999998	1.4741
403.3881599999998	1.4749
404.38815999999986	1.4306
405.3881599999998	1.4457
406.38815999999986	1.4309
407.3881599999998	1.5058
408.38815999999986	1.4619
409.3881599999998	1.4185
410.3881599999998	1.4613
411.3881599999998	1.4854
412.3881599999998	1.4862
413.3881599999998	1.4495
414.3881599999998	1.4476
415.38815999999986	1.4445
416.3881599999998	1.4731
417.38815999999986	1.4532
418.3881599999998	1.438
419.3881599999998	1.4234
420.3881599999998	1.4709
421.3881599999998	1.4831
422.3881599999998	1.44
423.3881599999998	4.57
424.38815999999986	4.893
425.3881599999998	4.9269
426.38815999999986	4.779
427.3881599999998	4.4054
428.3881599999998	4.1416
429.3881599999998	3.8848
430.3881599999998	3.6891
431.3881599999998	3.468
432.3881599999998	3.2899
433.3881599999998	3.0735
434.3881599999998	2.9396
435.38815999999986	2.8328
436.3881599999998	2.6455
437.38815999999986	2.551
438.3881599999998	2.3422
439.3881599999998	2.2269
440.3881599999998	2.195
441.3881599999998	2.1263
442.3881599999998	2.0516
443.3881599999998	1.9834
444.38815999999986	1.9015
445.3881599999998	1.7703
446.38815999999986	1.7584
447.3881599999998	1.7929
448.3881599999998	1.6863
449.3881599999998	1.6914
450.3881599999998	1.6826
451.3881599999998	4.4206
452.3881599999998	4.9358
453.38815999999986	4.9088
454.3881599999998	4.6482
455.38815999999986	4.3853
456.3881599999998	4.072
457.3881599999998	3.8375
458.3881599999998	3.6243
459.3881599999998	3.3997
460.3881599999998	3.1834
461.3881599999998	3.0239
462.3881599999998	2.8955
463.3881599999998	2.6965
464.38815999999986	2.5311
465.3881599999998	2.4573
466.38815999999986	2.3201
467.3881599999998	2.2652
468.3881599999998	2.16
469.3881599999998	2.0474
470.3881599999998	1.9443
471.3881599999998	1.8825
472.3881599999998	1.8905
473.38815999999986	1.7968
474.3881599999998	1.7712
475.38815999999986	1.747
476.3881599999998	1.6834
477.3881599999998	1.6483
478.3881599999998	1.5776
479.3881599999998	1.5787
480.3881599999998	1.5918
481.3881599999998	1.5754
482.3881599999998	1.4857
483.3881599999998	1.4837
484.38815999999986	1.4715
485.3881599999998	1.502
486.3881599999998	1.4937
487.3881599999998	1.4625
488.38815999999974	1.4246
489.3881599999998	1.3911
490.3881599999998	1.4305
491.38815999999986	1.4496
492.38815999999974	1.4201
493.3881599999998	1.4316
494.3881599999998	1.4185
495.38815999999986	1.4272
496.38815999999986	1.4204
497.38815999999974	1.4546
498.3881599999998	1.427
499.3881599999998	1.4238

==> plotdata/exp_waveform_181.dat <==
0.3872699999999188	2.6815
1.3872699999999187	2.6135
2.3872699999999187	2.4722
3.3872699999999187	2.3404
4.387269999999918	2.3001
5.387269999999918	2.143
6.387269999999919	2.1206
7.387269999999918	2.0331
8.38726999999992	1.9834
9.38726999999992	1.8996
10.387269999999917	1.9134
11.38726999999992	1.8486
12.38726999999992	1.8007
13.387269999999917	1.8174
14.38726999999992	1.7648
15.387269999999917	1.718
16.38726999999992	4.9181
17.38726999999992	4.9544
18.38726999999992	4.7569
19.387269999999916	4.5292
20.387269999999916	4.2239
21.38726999999992	3.9854
22.38726999999992	3.6947
23.38726999999992	3.5333
24.38726999999992	3.2663
25.387269999999916	3.1386
26.387269999999916	2.9234
27.38726999999992	2.813
28.38726999999992	2.6944
29.38726999999992	2.5389
30.387269999999916	2.4245
31.38726999999992	2.3334
32.387269999999916	2.1928
33.387269999999916	2.1213
34.387269999999916	2.0915
35.387269999999916	2.0343
36.38726999999992	1.9548
37.387269999999916	1.903
38.387269999999916	1.8681
39.387269999999916	1.792
40.387269999999916	1.8559
41.38726999999992	1.7537
42.387269999999916	4.8267
43.387269999999916	4.9153
44.387269999999916	4.8841
45.387269999999916	4.6366
46.387269999999916	4.347
47.387269999999916	4.0254
48.38726999999992	3.8467
49.387269999999916	3.5943
50.387269999999916	3.3754
51.387269999999916	3.2015
52.387269999999916	3.0388
53.38726999999992	2.8997
54.387269999999916	2.7145
55.387269999999916	2.5544
56.387269999999916	2.5191
57.387269999999916	2.363
58.387269999999916	2.2362
59.387269999999916	2.1938
60.387269999999916	2.1069
61.38726999999991	2.0646
62.38726999999992	2.005
63.387269999999916	1.9
64.38726999999992	1.9209
65.38726999999992	1.8469
66.38726999999992	1.8116
67.38726999999992	1.7592
68.38726999999992	1.7455
69.38726999999992	1.7235
70.38726999999992	1.7242
71.38726999999992	4.9423
72.38726999999992	4.892
73.38726999999992	4.636
74.38726999999992	4.3977
75.38726999999992	4.0707
76.38726999999992	3.8657
77.38726999999992	3.6404
78.38726999999992	3.4432
79.38726999999992	3.1979
80.38726999999992	3.1062
81.38726999999992	2.8743
82.38726999999992	2.7195
83.38726999999992	2.5882
84.38726999999992	2.4997
85.38726999999992	2.3854
86.38726999999992	2.308
87.38726999999992	2.2573
88.38726999999992	2.1585
89.38726999999992	1.9954
90.38726999999992	2.0079
91.3872699999999	1.9371
92.38726999999992	1.8729
93.38726999999992	1.8191
94.38726999999992	1.7832
95.38726999999992	1.7819
96.38726999999992	1.7649
97.38726999999992	1.7396
98.38726999999992	1.7005
99.38726999999992	1.6454
100.38726999999992	1.6261
101.38726999999992	1.6611
102.38726999999992	4.8236
103.38726999999992	4.9099
104.38726999999992	4.8735
105.38726999999992	4.6399
106.38726999999992	4.3271
107.38726999999992	4.0682
108.38726999999992	3.8583
109.38726999999992	3.6056
110.38726999999992	3.3654
111.38726999999992	3.2583
112.38726999999992	3.0248
113.38726999999992	2.8531
114.38726999999992	2.6915
115.38726999999992	2.6416
116.38726999999992	2.5217
117.38726999999992	2.3403
118.38726999999992	2.309
119.38726999999992	2.2233
120.3872699999999	2.154
121.38726999999992	2.0408
122.3872699999999	1.9431
123.3872699999999	1.9345
124.38726999999993	1.9204
125.38726999999992	1.8319
126.38726999999992	1.8338
127.38726999999992	1.8065
128.38726999999992	1.7468
129.38726999999992	1.7528
130.38726999999992	1.725
131.38726999999992	1.6491
132.38726999999992	1.6689
133.38726999999992	1.6349
134.38726999999992	4.6655
135.38726999999992	4.9213
136.38726999999992	4.9308
137.38726999999992	4.6306
138.38726999999992	4.39
139.38726999999992	4.1508
140.38726999999992	3.8412
141.38726999999992	3.6655
142.3872699999999	3.4274
143.38726999999992	3.211
144.38726999999992	3.0277
145.38726999999992	2.873
146.38726999999992	2.7299
147.38726999999992	2.6218
148.38726999999992	2.5142
149.38726999999992	2.4097
150.38726999999992	2.2834
151.38726999999992	2.2111
152.3872699999999	2.1007
153.38726999999992	2.0758
154.38726999999992	2.0428
155.38726999999992	1.9836
156.38726999999992	1.9159
157.38726999999992	1.8364
158.38726999999992	1.8247
159.38726999999992	1.8473
160.38726999999992	1.753
161.38726999999992	4.9134
162.3872699999999	4.9834
163.38726999999992	4.9091
164.38726999999992	4.4929
165.38726999999992	4.2289
166.38726999999992	3.9912
167.38726999999992	3.7715
168.38726999999992	3.5508
169.38726999999992	3.3165
170.38726999999992	3.1576
171.3872699999999	2.9612
172.3872699999999	2.819
173.38726999999992	2.7294
174.38726999999992	2.5362
175.38726999999992	2.4332
176.38726999999992	2.3372
177.38726999999992	2.2215
178.38726999999992	2.2011
179.38726999999992	2.1375
180.38726999999992	2.0241
181.3872699999999	2.0081
182.3872699999999	1.9906
183.38726999999992	1.9086
184.38726999999992	1.8631
185.38726999999992	1.8289
186.38726999999992	1.8181
187.38726999999992	1.8024
188.38726999999992	4.9044
189.38726999999992	4.9108
190.38726999999992	4.8537
191.3872699999999	4.5936
192.38726999999992	4.2901
193.38726999999992	4.0075
194.38726999999992	3.7831
195.38726999999992	3.6213
196.38726999999992	3.3255
197.38726999999992	3.1807
198.38726999999992	3.0452
199.38726999999992	2.8553
200.3872699999999	2.7105
201.3872699999999	2.5734
202.38726999999992	2.4531
203.38726999999992	2.3372
204.38726999999992	2.2902
205.38726999999992	2.1567
206.38726999999992	2.0924
207.38726999999992	2.0471
208.38726999999992	2.0141
209.38726999999992	1.8845
210.3872699999999	1.903
211.3872699999999	1.8152
212.38726999999992	1.7941
213.38726999999992	1.7709
214.38726999999992	1.7183
215.38726999999992	1.7208
216.38726999999992	1.6677
217.38726999999992	1.6947
218.38726999999992	4.9236
219.38726999999992	4.9497
220.3872699999999	4.8105
221.3872699999999	4.5045
222.38726999999992	4.267
223.38726999999992	3.9444
224.38726999999992	3.7371
225.38726999999992	3.5479
226.38726999999992	3.2916
227.38726999999992	3.1163
228.38726999999992	2.9573
229.38726999999992	2.8182
230.3872699999999	2.6819
231.3872699999999	2.5637
232.38726999999992	2.4492
233.38726999999992	2.3699
234.38726999999992	2.2369
235.38726999999992	2.1506
236.38726999999992	2.0879
237.38726999999992	1.9628
238.38726999999992	1.9231
239.3872699999999	1.9279
240.3872699999999	1.8932
241.3872699999999	1.8169
242.38726999999992	1.7566
243.38726999999992	1.7626
244.3872699999999	1.7779
245.38726999999992	1.6942
246.3872699999999	1.688
247.38726999999992	1.7019
248.38726999999992	1.6631
249.3872699999999	1.6892
250.38726999999992	1.6465
251.3872699999999	1.6319
252.38726999999992	1.6062
253.3872699999999	1.6
254.38726999999992	1.5987
255.3872699999999	1.5642
256.3872699999999	1.6041
257.38726999999994	1.5835
258.3872699999999	1.609
259.38726999999994	1.5613
260.3872699999999	1.5239
261.38726999999994	1.5426
262.3872699999999	1.5638
263.3872699999999	1.5552
264.3872699999999	1.5623
265.3872699999999	1.5685
266.38726999999994	1.5804
267.3872699999999	1.595
268.38726999999994	1.5294
269.3872699999999	1.5336
270.38726999999994	1.5193
271.3872699999999	1.5725
272.38726999999994	1.5747
273.3872699999999	1.6003
274.3872699999999	1.5829
275.3872699999999	1.5119
276.3872699999999	1.5689
277.38726999999994	1.5169
278.3872699999999	1.5709
279.38726999999994	1.554
280.3872699999999	1.4889
281.38726999999994	1.5119
282.3872699999999	1.5485
283.3872699999999	1.5862
284.3872699999999	1.5664
285.3872699999999	4.9158
286.38726999999994	4.9229
287.3872699999999	4.8743
288.38726999999994	4.5077
289.3872699999999	4.2423
290.38726999999994	3.9813
291.3872699999999	3.7175
292.3872699999999	3.5296
293.3872699999999	3.3352
294.3872699999999	3.1335
295.3872699999999	3.0195
296.3872699999999	2.8202
297.38726999999994	2.7321
298.3872699999999	2.5281
299.38726999999994	2.4631
300.3872699999999	2.3133
301.38726999999994	2.2159
302.3872699999999	2.1418
303.3872699999999	2.0939
304.3872699999999	2.0721
305.3872699999999	2.0188
306.38726999999994	1.9516
307.3872699999999	1.8534
308.38726999999994	1.8285
309.3872699999999	1.814
310.38726999999994	1.8028
311.3872699999999	1.7404
312.3872699999999	4.8938
313.3872699999999	4.8947
314.3872699999999	4.8648
315.3872699999999	4.4817
316.3872699999999	4.2746
317.38726999999994	4.0485
318.3872699999999	3.7364
319.38726999999994	3.538
320.3872699999999	3.3127
321.3872699999999	3.1281
322.3872699999999	3.0118
323.3872699999999	2.7814
324.3872699999999	2.728
325.3872699999999	2.6075
326.38726999999994	2.4506
327.3872699999999	2.3079
328.38726999999994	2.2428
329.3872699999999	2.1479
330.38726999999994	2.1422
331.3872699999999	2.0815
332.3872699999999	2.009
333.3872699999999	1.9623
334.3872699999999	1.9138
335.38726999999994	1.8655
336.3872699999999	1.8065
337.38726999999994	1.7738
338.3872699999999	1.7318
339.38726999999994	4.7704
340.3872699999999	4.9074
341.3872699999999	4.9424
342.3872699999999	4.7661
343.3872699999999	4.4004
344.3872699999999	4.128
345.3872699999999	3.8889
346.38726999999994	3.6442
347.3872699999999	3.478
348.38726999999994	3.2325
349.3872699999999	3.0772
350.3872699999999	2.9084
351.3872699999999	2.7417
352.3872699999999	2.5951
353.3872699999999	2.4697
354.3872699999999	2.3846
355.38726999999994	2.343
356.3872699999999	2.1855
357.38726999999994	2.1044
358.3872699999999	2.0558
359.38726999999994	1.9485
360.3872699999999	1.9303
361.3872699999999	1.8627
362.3872699999999	1.829
363.3872699999999	1.8216
364.3872699999999	1.7404
365.3872699999999	1.7075
366.38726999999994	1.7123
367.3872699999999	4.8817
368.38726999999994	4.9373
369.3872699999999	4.8143
370.3872699999999	4.5576
371.3872699999999	4.2313
372.3872699999999	4.0204
373.3872699999999	3.7561
374.3872699999999	3.6069
375.38726999999994	3.3789
376.3872699999999	3.1524
377.38726999999994	2.9746
378.3872699999999	2.7939
379.3872699999999	2.6657
380.3872699999999	2.5373
381.3872699999999	2.4164
382.3872699999999	2.3713
383.3872699999999	2.272
384.38726999999994	2.149
385.3872699999999	2.0561
386.38726999999994	2.0175
387.3872699999999	1.9389
388.38726999999994	1.9386
389.3872699999999	1.8197
390.3872699999999	1.9034
391.3872699999999	1.8069
392.3872699999999	1.7565
393.3872699999999	1.7196
394.3872699999999	1.7366
395.38726999999994	1.6814
396.3872699999999	1.6418
397.38726999999994	1.6871
398.3872699999999	4.9314
399.3872699999999	4.9443
400.3872699999999	4.9212
401.3872699999999	4.5791
402.3872699999999	4.2684
403.3872699999999	4.0079
404.38726999999994	3.789
405.3872699999999	3.5482
406.38726999999994	3.3555
407.3872699999999	3.1477
408.3872699999999	3.0089
409.3872699999999	2.8071
410.3872699999999	2.7384
411.3872699999999	2.577
412.3872699999999	2.4377
413.3872699999999	2.3343
414.3872699999999	2.2707
415.38726999999994	2.232
416.3872699999999	2.1319
417.38726999999994	2.0621
418.3872699999999	2.0185
419.3872699999999	1.919
420.3872699999999	1.8801
421.3872699999999	1.818
422.3872699999999	1.808
423.3872699999999	1.7413
424.38726999999994	1.7328
425.3872699999999	4.9533
426.38726999999994	4.915
427.3872699999999	4.8177
428.3872699999999	4.4483
429.3872699999999	4.1958
430.3872699999999	3.9202
431.3872699999999	3.7427
432.3872699999999	3.4767
433.3872699999999	3.2889
434.3872699999999	3.1511
435.38726999999994	2.9102
436.3872699999999	2.8101
437.38726999999994	2.6853
438.3872699999999	2.5778
439.3872699999999	2.4152
440.3872699999999	2.3673
441.3872699999999	2.2378
442.3872699999999	2.1742
443.3872699999999	2.081
444.38726999999994	2.0328
445.3872699999999	2.016
446.38726999999994	1.9153
447.3872699999999	1.8497
448.3872699999999	1.8064
449.3872699999999	1.8139
450.3872699999999	1.795
451.3872699999999	1.6876
452.3872699999999	1.6857
453.38726999999994	1.7436
454.3872699999999	4.9258
455.38726999999994	4.8968
456.3872699999999	4.9362
457.3872699999999	4.573
458.3872699999999	4.307
459.3872699999999	4.0207
460.3872699999999	3.7529
461.3872699999999	3.5503
462.3872699999999	3.3835
463.3872699999999	3.1516
464.38726999999994	2.9611
465.3872699999999	2.8285
466.38726999999994	2.7326
467.3872699999999	2.5922
468.3872699999999	2.4737
469.3872699999999	2.3703
470.3872699999999	2.295
471.3872699999999	2.1489
472.3872699999999	2.0908
473.38726999999994	2.0372
474.3872699999999	2.0454
475.38726999999994	1.8997
476.3872699999999	1.9179
477.3872699999999	1.8057
478.3872699999999	1.7925
479.3872699999999	1.7464
480.3872699999999	1.7138
481.3872699999999	1.6822
482.3872699999999	1.7048
483.3872699999999	1.6614
484.38726999999994	1.6237
485.3872699999999	1.6481
486.3872699999999	1.605
487.3872699999999	1.6018
488.38726999999983	1.5822
489.3872699999999	1.6358
490.3872699999999	1.6063
491.38726999999994	1.6224
492.38726999999983	1.5714
493.3872699999999	1.5834
494.3872699999999	1.5804
495.38726999999994	1.5939
496.38726999999994	1.5205
497.38726999999983	1.5584
498.3872699999999	1.5646
499.3872699999999	1.5263

==> plotdata/firing_rate_both_60.dat <==
vgs	firing_rate
1.75	5.6008286711406514e-95
1.77	9.9937278776809e-81
1.79	1.3741290135046052e-66
1.81	1.4488677223378864e-52
1.83	1.1463337364270321e-38
1.85	6.336786302205993e-25
1.8699999999999999	1.7515314562141166e-11
1.89	0.010121343732973317
1.91	0.02056236713648856
1.93	0.025013734467497765
1.95	0.028286674739183067
1.97	0.031031051961142503
1.99	0.03346639761745603
2.01	0.035695443860256984
2.03	0.03777525540843385
2.05	0.03974111015856243

==> plotdata/firing_rate_both_65.dat <==
vgs	firing_rate
1.75	1.7124594708695097e-60
1.77	2.507076195913403e-46
1.79	2.3729553340039406e-32
1.81	8.420607398088404e-19
1.83	1.6854541529672797e-8
1.85	0.00032246195673719827
1.8699999999999999	0.007866408537008401
1.89	0.016570687530535286
1.91	0.021830195110139942
1.93	0.02558986379028693
1.95	0.028636734377424814
1.97	0.0312772007332943
1.99	0.03365509669586694
2.01	0.03584848112188468
2.03	0.03790433541100185
2.05	0.039853150044862465

==> plotdata/firing_rate_both_70.dat <==
vgs	firing_rate
1.75	3.519337444138398e-29
1.77	2.3518341529362432e-17
1.79	2.2603874448522686e-10
1.81	2.0950028410466134e-6
1.83	0.000373425294984921
1.85	0.004738392875674288
1.8699999999999999	0.012394666480753928
1.89	0.018338966610494962
1.91	0.02265834789431676
1.93	0.026072423195354744
1.95	0.028961783066599942
1.97	0.03151783509493448
1.99	0.033844995196091215
2.01	0.03600525895480681
2.03	0.03803812429335456
2.05	0.03997021716839099

==> plotdata/firing_rate_both_80.dat <==
vgs	firing_rate
1.75	1.586536461203062e-8
1.77	2.881049265644178e-6
1.79	0.00011175617092016571
1.81	0.0012678779490149059
1.83	0.005232378530183173
1.85	0.010909941708634279
1.8699999999999999	0.016116954088881
1.89	0.02037082129741238
1.91	0.023886239629170327
1.93	0.026898768673815878
1.95	0.02956632869092653
1.97	0.031988285651733894
1.99	0.034228261622285136
2.01	0.03632848936742403
2.03	0.03831808392686801
2.05	0.04021782586480308

==> plotdata/firing_rate_both_ep3_40.dat <==
vgs	firing_rate
1.75	2.8289385319360724e-29
1.77	8.489009741022165e-23
1.79	2.387944218499084e-17
1.81	7.892456410294663e-13
1.83	3.7148046201169364e-9
1.85	2.9009815285374616e-6
1.8699999999999999	0.0004016119436707207
1.89	0.007066988402037309
1.91	0.017716598383647586
1.93	0.023656775072787222
1.95	0.027482503789906413
1.97	0.030474155338252592
1.99	0.03304179506480556
2.01	0.035350973027717926
2.03	0.03748368291860686
2.05	0.03948668351070725

==> plotdata/firing_rate_both_ep3_50.dat <==
vgs	firing_rate
1.75	3.0927922163713774e-15
1.77	7.260813102095091e-12
1.79	4.607585384343481e-9
1.81	8.861508606641116e-7
1.83	0.000056167633751330026
1.85	0.0011685285411997283
1.8699999999999999	0.006928802846463701
1.89	0.014901246755639731
1.91	0.02073994850367246
1.93	0.02488555793153105
1.95	0.028141582570432817
1.97	0.030901579270150872
1.99	0.033353309409986494
2.01	0.03559551448649511
2.03	0.037685470241734007
2.05	0.03965916674649578

==> plotdata/firing_rate_both_ep3_60.dat <==
vgs	firing_rate
1.75	1.6459797897367033e-9
1.77	1.7135811903482015e-7
1.79	7.736681066704361e-6
1.81	0.0001593668847097657
1.83	0.0014831065540427605
1.85	0.005996262351892402
1.8699999999999999	0.012408927245283792
1.89	0.01798741289861927
1.91	0.022318375455606516
1.93	0.025795502434797977
1.95	0.028737774950327463
1.97	0.031332147119173974
1.99	0.03368670390584211
2.01	0.035866910963678576
2.03	0.03791465886810275
2.05	0.039858134003269735

==> plotdata/firing_rate_exp.dat <==
vgs	firing_rate
1.79842	-0.000016237216212010664
1.81909	-0.00001420826125420929
1.83999	-0.00001530132632470272
1.85951	0.0012326270048569547
1.8793	0.006456725886595143
1.89875	0.010279861756417399
1.91976	0.013370417358886095
1.93945	0.021934395055656666
1.95997	0.028076667942744854
1.97878	0.03154201941869094
1.99908	0.03497257484288579
2.01984	0.036753528232469274
2.03954	0.03848637906903083

==> plotdata/firing_rate_thermal_60.dat <==
vgs	firing_rate
1.75	0.000018427831617928287
1.77	0.00018656657225512563
1.79	0.0010880518448394495
1.81	0.0037162100325118567
1.83	0.008062761730399125
1.85	0.012872597763470557
1.8699999999999999	0.0172502956433273
1.89	0.021016235432182544
1.91	0.02426751461223243
1.93	0.02713306651025736
1.95	0.02971410693382479
1.97	0.032082032531618725
1.99	0.0342863923120268
2.01	0.03636200708325919
2.03	0.03833388583016871
2.05	0.040220421724971915

==> plotdata/firing_rate_thermal_65.dat <==
vgs	firing_rate
1.75	0.00006352442064994676
1.77	0.00043689959808465356
1.79	0.0018488610502201657
1.81	0.004972111434721686
1.83	0.009332318643496124
1.85	0.013850167871520718
1.8699999999999999	0.0179362896880983
1.89	0.02149776835989254
1.91	0.02461767980616573
1.93	0.027398928812030605
1.95	0.02992432306550068
1.97	0.03225416656701147
1.99	0.03443151193895909
2.01	0.036487325236745714
2.03	0.03844426436575637
2.05	0.04031924247053341

==> plotdata/firing_rate_thermal_70.dat <==
vgs	firing_rate
1.75	0.00016656274202423715
1.77	0.0008393953903531256
1.79	0.0027586023000613466
1.81	0.006200044200297884
1.83	0.01047237052426505
1.85	0.014723639632746774
1.8699999999999999	0.018566061621960023
1.89	0.02195438106775504
1.91	0.024959195228513732
1.93	0.027664003113670625
1.95	0.03013743483325845
1.97	0.032430859451121015
1.99	0.03458187579936796
2.01	0.03661809773267079
2.03	0.03856007784706824
2.05	0.04042337156870565

==> plotdata/firing_rate_thermal_80.dat <==
vgs	firing_rate
1.75	0.0006528372237668374
1.77	0.0020772353067689095
1.79	0.004777295226708839
1.81	0.008452218381200522
1.83	0.012431046190223945
1.85	0.0162362763112069
1.8699999999999999	0.019696009237888775
1.89	0.02280643203525349
1.91	0.025618755141415504
1.93	0.028190281006457714
1.95	0.03056973927932423
1.97	0.03279526599103318
1.99	0.03489596094975848
2.01	0.036893976132136755
2.03	0.03880630128823431
2.05	0.04064611946314488

==> plotdata/interspike_hist_exp_165.dat <==
x
208.00000000000003
23.999999999999986
23.000000000000018
22.999999999999964
23.999999999999986
29.
25.00000000000001
23.000000000000018
29.
24.000000000000043
25.999999999999982
27.00000000000006
23.999999999999932
23.000000000000018
24.999999999999847
23.000000000000018
24.00000000000015
26.999999999999897
27.000000000000114
23.999999999999932
26.999999999999897
24.00000000000015
23.000000000000018
25.999999999999982
23.999999999999932
25.000000000000064
25.999999999999982
25.000000000000064
23.000000000000018
26.999999999999897
28.00000000000003
23.000000000000018
23.000000000000018
25.999999999999982
25.999999999999982
25.000000000000064
25.999999999999982
28.999999999999947
21.999999999999883
23.000000000000018
30.000000000000078
22.0000000000001
24.999999999999847
23.000000000000018
23.000000000000018
23.999999999999932
23.000000000000018
25.000000000000064
25.000000000000064
31.99999999999991
25.000000000000064
23.999999999999932
25.000000000000064
25.999999999999982
23.000000000000018
25.999999999999982
23.999999999999932
25.999999999999982
22.0000000000001
23.999999999999932
23.000000000000018
23.999999999999932
25.999999999999982
27.000000000000114
25.000000000000064
22.9999999999998
25.000000000000064
28.00000000000025
25.999999999999982
25.999999999999982
23.9999999999995
25.00000000000028
23.000000000000018
23.999999999999716
25.00000000000028
26.99999999999968
23.000000000000018
24.00000000000015
24.00000000000015
23.000000000000018
25.999999999999982
25.999999999999982
24.999999999999847
25.999999999999982
24.999999999999847
23.000000000000018
25.00000000000028
25.999999999999982
-2376.001
218.
23.999999999999986
23.999999999999986
23.000000000000018
25.999999999999982
25.00000000000001
23.999999999999986
25.00000000000001
24.000000000000043
22.999999999999908
24.000000000000043
24.000000000000096
23.999999999999932
24.000000000000043
23.999999999999932
26.00000000000009
25.999999999999982
25.999999999999982
24.000000000000043
23.999999999999932
25.000000000000064
23.999999999999932
25.999999999999982
25.999999999999982
29.000000000000053
24.999999999999957
23.000000000000018
24.000000000000043
23.999999999999932
30.999999999999993
24.999999999999957
25.999999999999982
23.000000000000018
25.000000000000064
24.999999999999847
25.000000000000064
26.999999999999897
25.000000000000064
23.999999999999932
26.0000000000002
23.999999999999932
25.999999999999982
26.999999999999897
25.000000000000064
25.999999999999982
28.00000000000003
23.999999999999932
25.999999999999982
24.00000000000015
25.999999999999982
23.000000000000018
23.999999999999932
23.000000000000018
28.00000000000003
26.999999999999897
25.000000000000064
23.999999999999932
25.000000000000064
23.999999999999932
25.999999999999982
25.000000000000064
23.000000000000018
28.999999999999947
32.00000000000013
23.999999999999932
25.000000000000064
20.99999999999975
23.000000000000018
25.00000000000028
23.000000000000018
23.999999999999716
25.00000000000028
26.99999999999968
23.000000000000018
23.000000000000018
24.00000000000015
21.999999999999883
25.999999999999982
24.00000000000015
25.999999999999982
27.000000000000114
24.999999999999847
24.999999999999847
24.00000000000015
25.999999999999982
24.00000000000015
26.99999999999968
17.00000000000009
-2384.9999999999995
210.99999999999997
30.000000000000025
23.999999999999986
25.00000000000001
25.00000000000001
29.
22.999999999999964
23.000000000000018
27.000000000000007
24.999999999999957
25.000000000000064
22.999999999999964
23.000000000000018
25.000000000000064
23.999999999999932
25.999999999999982
24.000000000000043
24.000000000000043
23.000000000000018
23.999999999999932
23.000000000000018
25.999999999999982
24.000000000000043
21.999999999999993
24.999999999999957
24.000000000000043
23.000000000000018
23.999999999999932
26.00000000000009
24.999999999999847
27.000000000000114
23.999999999999826
27.000000000000114
24.999999999999847
23.000000000000018
28.999999999999947
23.000000000000018
22.0000000000001
25.999999999999982
23.999999999999932
27.000000000000114
24.999999999999847
23.000000000000018
25.000000000000064
23.000000000000018
25.999999999999982
22.0000000000001
23.999999999999932
21.999999999999883
24.00000000000015
24.999999999999847
25.000000000000064
23.000000000000018
22.0000000000001
29.99999999999986
24.00000000000015
27.99999999999981
25.000000000000064
25.999999999999982
25.000000000000064
23.000000000000018
25.999999999999982
23.000000000000018
23.999999999999932
25.000000000000064
21.999999999999883
24.00000000000015
25.999999999999766
23.000000000000018
25.00000000000028
23.000000000000018
25.999999999999982
21.999999999999883
27.000000000000114
23.999999999999716
28.00000000000025
24.999999999999847
23.000000000000018
23.000000000000018
28.999999999999947
27.000000000000114
23.999999999999716
24.00000000000015
23.000000000000018
25.999999999999982
24.999999999999847
26.000000000000416
25.999999999999982
26.99999999999968
-2387.9999999999995
203.
23.000000000000018
23.999999999999986
22.999999999999964
24.000000000000043
22.999999999999964
26.000000000000036
22.999999999999964
26.000000000000036
25.999999999999982
24.000000000000043
23.999999999999932
23.00000000000007
24.999999999999957
21.999999999999993
24.000000000000043
24.000000000000043
24.999999999999957
21.999999999999993
24.000000000000043
25.999999999999982
23.000000000000018
25.999999999999982
24.000000000000043
21.999999999999993
23.999999999999932
28.00000000000003
23.000000000000018
23.999999999999932
23.999999999999932
22.0000000000001
23.999999999999932
21.999999999999993
23.999999999999932
23.999999999999932
22.0000000000001
23.000000000000018
23.999999999999932
23.000000000000018
23.000000000000018
25.000000000000064
23.000000000000018
23.999999999999932
25.999999999999982
23.999999999999932
23.000000000000018
25.000000000000064
28.999999999999947
28.00000000000003
23.999999999999932
24.00000000000015
36.00000000000001
23.999999999999932
28.00000000000003
21.999999999999883
23.000000000000018
24.00000000000015
24.999999999999847
25.000000000000064
23.999999999999932
25.000000000000064
25.999999999999982
25.999999999999982
23.000000000000018
26.999999999999897
24.00000000000015
23.999999999999932
25.000000000000064
22.0000000000001
25.999999999999982
24.999999999999847
23.000000000000018
27.000000000000114
23.999999999999716
23.000000000000018
25.00000000000028
23.999999999999716
25.999999999999982
24.00000000000015
24.00000000000015
27.99999999999981
28.999999999999947
25.00000000000028
24.999999999999847
27.99999999999981
25.999999999999982
24.00000000000015
24.999999999999847
24.00000000000015
20.000000000000053
-2386.002
208.99999999999997
26.000000000000036
23.999999999999986
29.99999999999997
23.000000000000018
23.000000000000018
23.999999999999986
23.999999999999986
23.999999999999986
23.000000000000018
24.999999999999957
24.000000000000043
24.000000000000043
23.999999999999932
25.999999999999982
25.999999999999982
24.000000000000043
25.999999999999982
25.999999999999982
24.000000000000043
24.999999999999957
25.000000000000064
24.999999999999957
24.000000000000043
28.00000000000003
24.999999999999957
27.000000000000007
27.000000000000007
25.999999999999982
23.000000000000018
23.999999999999932
24.999999999999957
25.999999999999982
25.00000000000028
23.000000000000018
24.999999999999847
24.999999999999847
24.00000000000015
27.000000000000114
24.999999999999847
24.999999999999847
27.000000000000114
31.000000000000213
24.999999999999847
24.00000000000015
25.999999999999982
24.999999999999847
27.99999999999981
24.00000000000015
23.000000000000018
24.00000000000015
33.00000000000004
24.999999999999847
24.00000000000015
24.999999999999847
24.999999999999847
25.00000000000028
24.999999999999847
25.999999999999982
23.000000000000018
23.000000000000018
24.999999999999847
23.000000000000018
25.00000000000028
25.999999999999982
27.99999999999981
25.00000000000028
24.999999999999847
27.000000000000114
23.000000000000018
27.99999999999981
27.000000000000114
33.00000000000004
23.000000000000018
27.99999999999981
27.000000000000114
31.99999999999991
28.999999999999947
27.000000000000114
25.999999999999982
24.999999999999847
25.999999999999982
24.00000000000015
25.999999999999982
25.999999999999982
25.999999999999982

==> plotdata/interspike_hist_exp_178.dat <==
x
119.00000000000007
34.999999999999986
30.999999999999993
1128.9999999999998
31.99999999999991
33.00000000000004
31.99999999999991
33.00000000000004
47.999999999999865
37.00000000000014
31.99999999999991
31.99999999999991
51.999999999999964
47.00000000000016
40.00000000000011
41.999999999999936
31.000000000000213
33.999999999999744
37.00000000000014
30.000000000000078
33.999999999999744
37.00000000000014
41.999999999999936
40.9999999999998
33.00000000000004
32.00000000000034
29.999999999999645
28.999999999999947
33.00000000000004
37.00000000000014
38.99999999999997
36.00000000000001
46.000000000000036
36.00000000000001
89.0000000000001
34.99999999999987
34.00000000000018
59.00000000000002
29.999999999999645
28.00000000000025
27.000000000000114
42.99999999999964
47.00000000000016
30.999999999999776
54.00000000000023
43.00000000000007
30.999999999999776
28.00000000000025
33.00000000000004
29.999999999999645
40.00000000000011
28.999999999999947
28.999999999999947
28.00000000000025
37.99999999999984
113.99999999999996
37.99999999999984
31.000000000000647
94.9999999999996
48.0000000000003
27.99999999999938
33.00000000000004
27.000000000000114
34.00000000000018
3258.
33.00000000000004
30.00000000000051
27.99999999999938
25.999999999999982
35.000000000000306
29.00000000000038
31.99999999999991
103.99999999999993
27.000000000000114
33.00000000000004
30.999999999999776
28.00000000000025
33.99999999999931
27.00000000000098
47.99999999999943
33.00000000000004
158.99999999999943
32.000000000000774
33.00000000000004
29.999999999998778
28.00000000000025
124.99999999999925
25.000000000000718
25.999999999999982
28.999999999999513
35.999999999999574
49.00000000000043
32.000000000000774
26.999999999999247
33.00000000000004
25.999999999999982
35.000000000000306
26.999999999999247
51.000000000000696
32.000000000000774
72.99999999999841
29.000000000001247
29.999999999998778
28.00000000000025
25.999999999999982
27.00000000000098
35.999999999999574
26.999999999999247
42.00000000000037
30.00000000000051
33.00000000000004
720.9999999999994
27.00000000000098
33.00000000000004
27.99999999999851
27.00000000000098
33.00000000000004
30.999999999999776
30.00000000000051
37.99999999999984
37.99999999999984
31.999999999999044
32.000000000000774
26.999999999999247
60.00000000000102
28.00000000000025
33.99999999999931
28.00000000000025
49.999999999999694
37.000000000000576
30.999999999999776
30.00000000000051
36.99999999999884
35.000000000000306
28.00000000000025
28.00000000000025
28.999999999999513
28.00000000000025
28.999999999999513
27.00000000000098
33.99999999999931
52.999999999999226
30.00000000000051
25.999999999999982
27.00000000000098
41.999999999998636
28.00000000000025
30.00000000000051
47.99999999999943
28.00000000000025
28.999999999999513
28.00000000000025
635.0000000000001
752.0000000000009
30.999999999999776
28.999999999999513
33.99999999999931
28.00000000000025
212.99999999999966
28.00000000000025
36.00000000000131
42.99999999999964
28.999999999999513
32.000000000000774
30.999999999999776
55.99999999999876
32.000000000000774
35.000000000000306
149.9999999999991
36.00000000000131
28.999999999999513
40.00000000000011
33.00000000000004
38.999999999999105
37.99999999999984
44.9999999999999
38.00000000000158
99.99999999999939
30.00000000000051
35.999999999999574
2122.999999999998
30.999999999999776
39.00000000000084
34.000000000001044
50.000000000001435
186.99999999999966
546.9999999999989
44.00000000000237
43.9999999999989
36.00000000000131
37.99999999999984
42.00000000000037
30.999999999999776
31.999999999997307
45.00000000000337
45.999999999997435
33.000000000001776
365.00000000000074
28.999999999997776
32.000000000000774
36.99999999999884
37.99999999999984
32.000000000000774
30.999999999999776
29.999999999998778
60.00000000000102
2322.0000000000014
30.999999999999776
32.99999999999831
36.00000000000131

==> plotdata/interspike_hist_exp_179.dat <==
x
140.00000000000003
38.99999999999997
37.000000000000036
37.000000000000036
27.999999999999922
122.00000000000004
34.999999999999986
31.99999999999991
30.000000000000078
33.99999999999996
32.00000000000013
34.99999999999987
25.999999999999982
27.000000000000114
36.99999999999992
25.999999999999982
33.00000000000004
33.99999999999996
35.00000000000009
24.999999999999847
48.000000000000085
28.00000000000003
287.00000000000006
33.0

==> plotdata/interspike_hist_exp_181.dat <==
x
334.9999999999999
29.000000000000053
27.000000000000007
27.000000000000007
33.99999999999996
28.00000000000003
30.000000000000078
25.999999999999982
26.999999999999897
33.99999999999996
36.00000000000001
30.999999999999993
27.000000000000114
28.00000000000003
31.99999999999991
31.99999999999991
27.000000000000114
25.000000000000064
27.99999999999981
33.00000000000004
27.000000000000114
24.999999999999847
37.000000000000036
31.000000000000213
28.999999999999947
88.99999999999967
25.00000000000028
27.000000000000114
27.99999999999981
27.000000000000114
24.999999999999847
37.00000000000014
27.99999999999981
25.999999999999982
30.999999999999776
26.000000000000416
33.999999999999744
25.999999999999982
28.999999999999947
31.000000000000213
25.999999999999982
27.000000000000114
30.999999999999776
25.999999999999982
27.000000000000114
30.000000000000078
36.00000000000001
27.99999999999981
33.00000000000004
25.999999999999982
27.000000000000114
27.99999999999981
25.999999999999982
25.999999999999982
28.00000000000025
28.999999999999947
28.999999999999947
27.99999999999981
25.00000000000028
27.99999999999981
25.999999999999982
27.000000000000114
27.000000000000114
30.999999999999776
30.000000000000078
24.999999999999847
38.00000000000027
25.999999999999982
26.99999999999968
25.999999999999982
29.00000000000038
28.999999999999947
30.000000000000078
25.999999999999982
33.999999999999744
25.999999999999982
25.999999999999982
25.999999999999982
28.00000000000025
24.999999999999847
27.000000000000114
25.999999999999982
27.000000000000114
26.99999999999968
67.00000000000021
672.0000000000003
25.999999999999982
25.999999999999982
26.999999999999247
32.000000000000774
24.999999999999847
25.999999999999982
30.999999999999776
34.00000000000018
35.999999999999574
28.00000000000025
29.00000000000038
29.999999999999645
25.999999999999982
24.00000000000015
28.00000000000025
35.000000000000306
25.999999999999982
27.99999999999938
29.00000000000038
25.999999999999982
28.00000000000025
138.99999999999937
49.00000000000043
28.00000000000025
70.99999999999989
27.000000000000114
28.999999999999513
27.000000000000114
28.00000000000025
40.99999999999937
27.000000000000114
28.00000000000025
25.999999999999982
29.00000000000038
30.999999999999776
31.99999999999991
27.000000000000114
27.000000000000114
29.999999999999645
67.00000000000021
27.000000000000114
27.000000000000114
27.99999999999938
31.000000000000647
26.999999999999247
29.00000000000038
538.0000000000002
25.999999999999982
25.999999999999982
34.99999999999944
29.00000000000038
28.999999999999513
36.00000000000044
30.999999999999776
30.999999999999776
29.00000000000038
35.000000000000306
28.999999999999513
27.000000000000114
180.00000000000048
28.999999999999513
28.00000000000025
30.999999999999776
29.999999999999645
29.00000000000038
27.000000000000114
31.99999999999991
47.00000000000016
28.00000000000025
31.99999999999991
30.999999999999776
28.00000000000025
48.99999999999957
28.00000000000025
28.00000000000025
31.99999999999991
28.999999999999513
30.999999999999776
29.00000000000038
36.99999999999971
28.00000000000025
29.999999999999645
31.000000000000647
2121.999999999999
25.999999999999982
29.000000000001247
28.999999999999513
35.000000000000306
28.00000000000025
29.999999999998778
35.000000000000306
28.999999999999513
28.00000000000025
30.00000000000051
32.000000000000774
37.99999999999984
31.999999999999044
30.999999999999776
29.000000000001247
31.999999999999044
28.999999999999513
32.000000000000774
30.00000000000051
28.999999999999513
30.00000000000051
31.999999999999044
34.000000000001044
29.999999999998778
28.00000000000025
30.999999999999776
27.00000000000098
30.999999999999776
28.00000000000025
29.999999999998778
34.000000000001044
33.00000000000004
28.999999999999513
33.00000000000004
54.00000000000023
30.00000000000051
28.00000000000025
31.999999999999044
30.00000000000051
30.999999999999776
28.00000000000025
28.00000000000025
34.99999999999857
28.00000000000025
42.00000000000037
37.99999999999984
30.999999999999776
28.00000000000025
32.000000000000774
28.999999999999513
32.000000000000774
1656.9999999999989
51.999999999999964
33.00000000000004
30.999999999999776
28.00000000000025
30.999999999999776
27.00000000000098
28.00000000000025
25.999999999999982
25.999999999999982
29.999999999998778
27.00000000000098
26.999999999999247
28.00000000000025
25.999999999999982
28.00000000000025
26.999999999999247
32.000000000000774
26.999999999999247
53.000000000000966
26.999999999999247
29.000000000001247
25.999999999999982
33.99999999999931
25.999999999999982
25.999999999999982
42.00000000000037
30.999999999999776
28.00000000000025
25.999999999999982
28.999999999999513
25.999999999999982
25.999999999999982
30.999999999999776
28.999999999999513
25.000000000000718
28.00000000000025
26.999999999999247
25.000000000000718
30.00000000000051
26.999999999999247
30.999999999999776
165.00000000000023
30.00000000000051
24.99999999999898
25.000000000000718
904.9999999999995
25.999999999999982
25.000000000000718
25.999999999999982
23.999999999999716
30.00000000000051
25.999999999999982
24.99999999999898
30.999999999999776
32.000000000000774
28.999999999999513
30.00000000000051
30.00000000000051
24.99999999999898
41.00000000000111
27.99999999999851
30.00000000000051
25.999999999999982
33.000000000001776
26.999999999999247
29.999999999998778
26.999999999999247
25.000000000000718
28.00000000000025
29.999999999998778
25.000000000000718
26.000000000001716
28.999999999997776
28.00000000000025
26.000000000001716
30.999999999999776
25.000000000000718
28.999999999997776
30.999999999999776
25.000000000000718
28.00000000000025
26.000000000001716
29.999999999997044
25.000000000000718
25.999999999998245
26.999999999999247
26.000000000001716
30.999999999999776
32.000000000000774
25.999999999998245
37.00000000000231
28.00000000000025
26.999999999999247
26.999999999999247
28.00000000000025
26.999999999999247
30.999999999999776
26.000000000001716
28.999999999997776
44.9999999999999
29.000000000001247
28.00000000000025
30.999999999999776
32.99999999999831
25.000000000000718
26.999999999999247
26.000000000001716
37.99999999999984
29.000000000001247
28.00000000000025
25.999999999998245
29.999999999998778
29.000000000001247
32.000000000000774
264.9999999999979
26.000000000001716
26.999999999999247
26.999999999999247
25.000000000000718
28.00000000000025
33.000000000001776
31.999999999997307
28.00000000000025
28.00000000000025
26.999999999999247
38.00000000000331
25.999999999998245
26.999999999999247
28.00000000000025
25.000000000000718
25.999999999998245
26.000000000001716
26.999999999999247
35.000000000000306
29.999999999998778
27.000000000002718
28.00000000000025
25.999999999998245
26.999999999999247
27.000000000002718
24.999999999997247
26.000000000001716
28.00000000000025
26.999999999999247
32.000000000000774
26.999999999999247
32.99999999999831
26.000000000001716
25.999999999998245
24.000000000003187
26.999999999999247
25.999999999998245
28.00000000000025
26.999999999999247
28.00000000000025
39.00000000000084
28.00000000000025
26.999999999999247
26.999999999999247
27.000000000002718
28.00000000000025
28.999999999997776
25.000000000000718
30.999999999999776
25.000000000000718
25.000000000000718
26.999999999999247
28.00000000000025
26.999999999999247
26.999999999999247
28.00000000000025
26.999999999999247
25.000000000000718
32.000000000000774
25.000000000000718
28.00000000000025
80.00000000000021
26.999999999999247
35.99999999999784
25.000000000000718
43.00000000000137
28.00000000000025
26.999999999999247
28.00000000000025
25.000000000000718
35.000000000000306
26.999999999999247
25.999999999998245
25.000000000000718
28.00000000000025
26.000000000001716
28.00000000000025
25.999999999998245
25.000000000000718
28.999999999997776
25.000000000000718
26.999999999999247
29.000000000001247
28.00000000000025
26.999999999999247
26.000000000001716
26.999999999999247
26.999999999999247
30.000000000002245
26.999999999999247
25.999999999998245
27.000000000002718
26.999999999999247
25.999999999998245
26.000000000001716
26.999999999999247
25.000000000000718
28.00000000000025
26.999999999999247
26.999999999999247
29.999999999998778
26.000000000001716
25.999999999998245
84.00000000000074
26.999999999999247
28.00000000000025
26.000000000001716

==> plotdata/iv_curves.dat <==
V	sw1	sw2	sw3	sw4	sw5	sw6	sw7	sw8	sw9	sw10	sw11	sw12	sw13	sw14	sw15	sw16	sw17	sw18	sw19	sw20	sw21	sw22	sw23	sw24	sw25	sw26	sw27	sw28	sw29	sw30	sw31	sw32	sw33	sw34	sw35	sw36	sw37	sw38	sw39	sw40	sw41	sw42	sw43	sw44	sw45	sw46	sw47	sw48	sw49	sw50	sw51	sw52	sw53	sw54	sw55	sw56	sw57	sw58	sw59	sw60	sw61	sw62	sw63	sw64	sw65	sw66	sw67	sw68	sw69	sw70	sw71	sw72	sw73	sw74	sw75	sw76	sw77	sw78	sw79	sw80	sw81	sw82	sw83	sw84	sw85	sw86	sw87	sw88	sw89	sw90	sw91	sw92	sw93	sw94	sw95	sw96	sw97	sw98	sw99	sw100	sw101	sw102	sw103	sw104	sw105	sw106	sw107	sw108	sw109	sw110	sw111	sw112	sw113	sw114	sw115	sw116	sw117	sw118	sw119	sw120	sw121	sw122	sw123	sw124	sw125	sw126
0	-2.57E-09	-2.76E-09	-2.81E-09	-2.73E-09	-2.79E-09	-2.81E-09	-2.80E-09	-2.83E-09	-2.86E-09	-2.88E-09	-2.80E-09	-2.81E-09	-2.80E-09	-2.90E-09	-2.86E-09	-2.87E-09	-2.78E-09	-2.87E-09	-2.83E-09	-2.87E-09	-2.88E-09	-2.74E-09	-2.81E-09	-2.80E-09	-2.81E-09	-2.85E-09	-2.86E-09	-2.81E-09	-2.81E-09	-2.80E-09	-2.81E-09	-2.79E-09	-2.85E-09	-2.89E-09	-2.85E-09	-2.87E-09	-2.83E-09	-2.79E-09	-2.80E-09	-2.80E-09	-2.84E-09	-2.77E-09	-2.81E-09	-2.79E-09	-2.82E-09	-2.88E-09	-2.85E-09	-2.82E-09	-2.87E-09	-2.83E-09	-2.81E-09	-2.82E-09	-2.77E-09	-2.84E-09	-2.76E-09	-2.82E-09	-2.81E-09	-2.79E-09	-2.86E-09	-2.84E-09	-2.85E-09	-2.88E-09	-2.84E-09	-2.79E-09	-2.85E-09	-2.81E-09	-2.80E-09	-2.83E-09	-2.82E-09	-2.88E-09	-2.87E-09	-2.81E-09	-2.83E-09	-2.85E-09	-2.85E-09	-2.78E-09	-2.87E-09	-2.82E-09	-2.77E-09	-2.75E-09	-2.81E-09	-2.80E-09	-2.76E-09	-2.78E-09	-2.74E-09	-2.77E-09	-2.72E-09	-2.76E-09	-2.72E-09	-2.76E-09	-2.75E-09	-2.78E-09	-2.75E-09	-2.80E-09	-2.75E-09	-2.78E-09	-2.79E-09	-2.82E-09	-2.77E-09	-2.79E-09	-2.78E-09	-2.79E-09	-2.76E-09	-2.76E-09	-2.77E-09	-2.84E-09	-2.81E-09	-2.80E-09	-2.74E-09	-2.71E-09	-2.72E-09	-2.77E-09	-2.79E-09	-2.83E-09	-2.84E-09	-2.79E-09	-2.75E-09	-2.86E-09	-2.82E-09	-2.81E-09	-2.80E-09	-2.82E-09	-2.78E-09	-2.78E-09	-2.79E-09	-2.74E-09
0.02	4.16E-07	4.52E-07	4.55E-07	4.53E-07	4.52E-07	4.59E-07	4.55E-07	4.65E-07	4.67E-07	4.69E-07	4.60E-07	4.64E-07	4.64E-07	4.74E-07	4.65E-07	4.65E-07	4.60E-07	4.63E-07	4.57E-07	4.61E-07	4.61E-07	4.55E-07	4.66E-07	4.64E-07	4.59E-07	4.66E-07	4.62E-07	4.63E-07	4.63E-07	4.61E-07	4.57E-07	4.56E-07	4.60E-07	4.58E-07	4.58E-07	4.62E-07	4.58E-07	4.55E-07	4.65E-07	4.59E-07	4.62E-07	4.56E-07	4.57E-07	4.56E-07	4.48E-07	4.60E-07	4.56E-07	4.56E-07	4.58E-07	4.56E-07	4.55E-07	4.55E-07	4.50E-07	4.63E-07	4.53E-07	4.60E-07	4.56E-07	4.54E-07	4.57E-07	4.50E-07	4.52E-07	4.59E-07	4.58E-07	4.49E-07	4.60E-07	4.55E-07	4.51E-07	4.55E-07	4.54E-07	4.58E-07	4.55E-07	4.55E-07	4.56E-07	4.52E-07	4.56E-07	4.47E-07	4.54E-07	4.58E-07	4.60E-07	4.54E-07	4.58E-07	4.54E-07	4.50E-07	4.46E-07	4.52E-07	4.54E-07	4.48E-07	4.49E-07	4.48E-07	4.45E-07	4.49E-07	4.46E-07	4.48E-07	4.55E-07	4.48E-07	4.45E-07	4.54E-07	4.52E-07	4.44E-07	4.48E-07	4.48E-07	4.44E-07	4.47E-07	4.46E-07	4.50E-07	4.52E-07	4.48E-07	4.46E-07	4.36E-07	4.43E-07	4.45E-07	4.50E-07	4.46E-07	4.45E-07	4.49E-07	4.51E-07	4.47E-07	4.53E-07	4.46E-07	4.49E-07	4.48E-07	4.48E-07	4.44E-07	4.48E-07	4.38E-07	4.42E-07
0.04	8.34E-07	9.06E-07	9.14E-07	9.09E-07	9.07E-07	9.21E-07	9.09E-07	9.32E-07	9.38E-07	9.41E-07	9.24E-07	9.31E-07	9.31E-07	9.50E-07	9.33E-07	9.33E-07	9.22E-07	9.29E-07	9.16E-07	9.25E-07	9.24E-07	9.12E-07	9.35E-07	9.32E-07	9.21E-07	9.33E-07	9.26E-07	9.29E-07	9.28E-07	9.25E-07	9.16E-07	9.14E-07	9.23E-07	9.19E-07	9.20E-07	9.28E-07	9.18E-07	9.14E-07	9.32E-07	9.20E-07	9.27E-07	9.15E-07	9.17E-07	9.14E-07	8.99E-07	9.22E-07	9.15E-07	9.14E-07	9.20E-07	9.16E-07	9.14E-07	9.13E-07	9.02E-07	9.28E-07	9.09E-07	9.24E-07	9.15E-07	9.10E-07	9.16E-07	9.03E-07	9.06E-07	9.21E-07	9.19E-07	9.00E-07	9.23E-07	9.12E-07	9.04E-07	9.12E-07	9.11E-07	9.19E-07	9.13E-07	9.12E-07	9.14E-07	9.07E-07	9.14E-07	8.97E-07	9.11E-07	9.19E-07	9.22E-07	9.10E-07	9.19E-07	9.10E-07	9.02E-07	8.94E-07	9.06E-07	9.11E-07	8.99E-07	9.01E-07	8.98E-07	8.93E-07	9.01E-07	8.95E-07	8.99E-07	9.12E-07	8.98E-07	8.92E-07	9.10E-07	8.98E-07	8.91E-07	8.98E-07	8.99E-07	8.91E-07	8.97E-07	8.94E-07	9.02E-07	9.07E-07	8.99E-07	8.94E-07	8.75E-07	8.88E-07	8.92E-07	9.02E-07	8.96E-07	8.93E-07	9.01E-07	9.04E-07	8.96E-07	9.09E-07	8.95E-07	9.01E-07	8.98E-07	8.98E-07	8.91E-07	8.98E-07	8.78E-07	8.87E-07
0.06	1.25E-06	1.36E-06	1.37E-06	1.36E-06	1.36E-06	1.38E-06	1.36E-06	1.40E-06	1.41E-06	1.41E-06	1.39E-06	1.40E-06	1.40E-06	1.43E-06	1.40E-06	1.40E-06	1.38E-06	1.39E-06	1.38E-06	1.39E-06	1.39E-06	1.37E-06	1.40E-06	1.40E-06	1.38E-06	1.40E-06	1.39E-06	1.40E-06	1.39E-06	1.39E-06	1.38E-06	1.37E-06	1.39E-06	1.38E-06	1.38E-06	1.39E-06	1.38E-06	1.37E-06	1.40E-06	1.38E-06	1.39E-06	1.37E-06	1.38E-06	1.37E-06	1.35E-06	1.38E-06	1.37E-06	1.37E-06	1.38E-06	1.37E-06	1.37E-06	1.37E-06	1.35E-06	1.39E-06	1.36E-06	1.39E-06	1.37E-06	1.37E-06	1.38E-06	1.36E-06	1.36E-06	1.38E-06	1.38E-06	1.35E-06	1.39E-06	1.37E-06	1.36E-06	1.37E-06	1.37E-06	1.38E-06	1.37E-06	1.37E-06	1.37E-06	1.36E-06	1.37E-06	1.35E-06	1.37E-06	1.38E-06	1.38E-06	1.37E-06	1.38E-06	1.37E-06	1.35E-06	1.34E-06	1.36E-06	1.37E-06	1.35E-06	1.35E-06	1.35E-06	1.34E-06	1.35E-06	1.34E-06	1.35E-06	1.37E-06	1.35E-06	1.34E-06	1.37E-06	1.35E-06	1.34E-06	1.35E-06	1.35E-06	1.34E-06	1.35E-06	1.34E-06	1.35E-06	1.36E-06	1.35E-06	1.34E-06	1.31E-06	1.33E-06	1.34E-06	1.35E-06	1.34E-06	1.34E-06	1.35E-06	1.36E-06	1.34E-06	1.36E-06	1.34E-06	1.35E-06	1.35E-06	1.35E-06	1.34E-06	1.35E-06	1.32E-06	1.33E-06
0.08	1.67E-06	1.81E-06	1.83E-06	1.82E-06	1.82E-06	1.84E-06	1.82E-06	1.87E-06	1.88E-06	1.88E-06	1.85E-06	1.87E-06	1.86E-06	1.90E-06	1.87E-06	1.87E-06	1.85E-06	1.86E-06	1.84E-06	1.85E-06	1.85E-06	1.83E-06	1.87E-06	1.87E-06	1.84E-06	1.87E-06	1.86E-06	1.86E-06	1.86E-06	1.85E-06	1.83E-06	1.83E-06	1.85E-06	1.84E-06	1.84E-06	1.86E-06	1.84E-06	1.83E-06	1.87E-06	1.84E-06	1.86E-06	1.83E-06	1.84E-06	1.83E-06	1.80E-06	1.85E-06	1.83E-06	1.83E-06	1.84E-06	1.83E-06	1.83E-06	1.83E-06	1.81E-06	1.86E-06	1.82E-06	1.85E-06	1.83E-06	1.82E-06	1.84E-06	1.81E-06	1.82E-06	1.84E-06	1.83E-06	1.80E-06	1.85E-06	1.83E-06	1.81E-06	1.83E-06	1.82E-06	1.84E-06	1.83E-06	1.83E-06	1.83E-06	1.82E-06	1.83E-06	1.80E-06	1.82E-06	1.84E-06	1.85E-06	1.82E-06	1.84E-06	1.82E-06	1.81E-06	1.79E-06	1.81E-06	1.82E-06	1.80E-06	1.80E-06	1.80E-06	1.79E-06	1.80E-06	1.79E-06	1.80E-06	1.83E-06	1.80E-06	1.79E-06	1.82E-06	1.80E-06	1.79E-06	1.80E-06	1.80E-06	1.78E-06	1.80E-06	1.79E-06	1.81E-06	1.82E-06	1.80E-06	1.79E-06	1.75E-06	1.78E-06	1.79E-06	1.81E-06	1.79E-06	1.79E-06	1.80E-06	1.81E-06	1.79E-06	1.82E-06	1.79E-06	1.81E-06	1.80E-06	1.80E-06	1.79E-06	1.80E-06	1.76E-06	1.78E-06
0.1	2.09E-06	2.27E-06	2.29E-06	2.28E-06	2.27E-06	2.31E-06	2.28E-06	2.34E-06	2.35E-06	2.36E-06	2.31E-06	2.33E-06	2.33E-06	2.38E-06	2.34E-06	2.34E-06	2.31E-06	2.33E-06	2.30E-06	2.32E-06	2.31E-06	2.28E-06	2.34E-06	2.33E-06	2.31E-06	2.34E-06	2.32E-06	2.33E-06	2.32E-06	2.32E-06	2.29E-06	2.29E-06	2.31E-06	2.30E-06	2.30E-06	2.32E-06	2.30E-06	2.29E-06	2.33E-06	2.30E-06	2.32E-06	2.29E-06	2.30E-06	2.29E-06	2.25E-06	2.31E-06	2.29E-06	2.29E-06	2.30E-06	2.29E-06	2.29E-06	2.29E-06	2.26E-06	2.33E-06	2.28E-06	2.31E-06	2.29E-06	2.28E-06	2.30E-06	2.26E-06	2.27E-06	2.31E-06	2.29E-06	2.26E-06	2.31E-06	2.28E-06	2.26E-06	2.28E-06	2.28E-06	2.30E-06	2.29E-06	2.28E-06	2.29E-06	2.27E-06	2.29E-06	2.25E-06	2.28E-06	2.30E-06	2.31E-06	2.28E-06	2.30E-06	2.28E-06	2.26E-06	2.24E-06	2.27E-06	2.28E-06	2.25E-06	2.26E-06	2.25E-06	2.24E-06	2.26E-06	2.24E-06	2.25E-06	2.28E-06	2.25E-06	2.23E-06	2.28E-06	2.25E-06	2.23E-06	2.25E-06	2.25E-06	2.23E-06	2.25E-06	2.24E-06	2.26E-06	2.27E-06	2.25E-06	2.24E-06	2.19E-06	2.22E-06	2.23E-06	2.26E-06	2.24E-06	2.24E-06	2.26E-06	2.26E-06	2.24E-06	2.28E-06	2.24E-06	2.26E-06	2.25E-06	2.25E-06	2.23E-06	2.25E-06	2.20E-06	2.22E-06
0.12	2.51E-06	2.72E-06	2.75E-06	2.73E-06	2.73E-06	2.77E-06	2.73E-06	2.80E-06	2.82E-06	2.83E-06	2.78E-06	2.80E-06	2.80E-06	2.86E-06	2.81E-06	2.81E-06	2.77E-06	2.79E-06	2.76E-06	2.78E-06	2.78E-06	2.74E-06	2.81E-06	2.80E-06	2.77E-06	2.81E-06	2.79E-06	2.79E-06	2.79E-06	2.78E-06	2.75E-06	2.75E-06	2.78E-06	2.76E-06	2.77E-06	2.79E-06	2.76E-06	2.74E-06	2.80E-06	2.77E-06	2.79E-06	2.75E-06	2.76E-06	2.75E-06	2.70E-06	2.77E-06	2.75E-06	2.75E-06	2.76E-06	2.75E-06	2.75E-06	2.74E-06	2.71E-06	2.79E-06	2.73E-06	2.78E-06	2.75E-06	2.74E-06	2.75E-06	2.72E-06	2.73E-06	2.77E-06	2.75E-06	2.71E-06	2.77E-06	2.74E-06	2.72E-06	2.74E-06	2.74E-06	2.76E-06	2.75E-06	2.74E-06	2.75E-06	2.73E-06	2.75E-06	2.70E-06	2.74E-06	2.76E-06	2.77E-06	2.74E-06	2.77E-06	2.74E-06	2.71E-06	2.69E-06	2.72E-06	2.74E-06	2.70E-06	2.71E-06	2.70E-06	2.69E-06	2.71E-06	2.69E-06	2.70E-06	2.74E-06	2.70E-06	2.68E-06	2.74E-06	2.70E-06	2.68E-06	2.70E-06	2.70E-06	2.68E-06	2.70E-06	2.69E-06	2.71E-06	2.73E-06	2.70E-06	2.69E-06	2.63E-06	2.67E-06	2.68E-06	2.71E-06	2.69E-06	2.68E-06	2.71E-06	2.72E-06	2.69E-06	2.73E-06	2.69E-06	2.71E-06	2.70E-06	2.70E-06	2.68E-06	2.70E-06	2.64E-06	2.67E-06
0.14	2.93E-06	3.18E-06	3.21E-06	3.19E-06	3.18E-06	3.23E-06	3.19E-06	3.27E-06	3.29E-06	3.30E-06	3.24E-06	3.27E-06	3.27E-06	3.34E-06	3.27E-06	3.28E-06	3.24E-06	3.26E-06	3.22E-06	3.25E-06	3.24E-06	3.20E-06	3.28E-06	3.27E-06	3.23E-06	3.28E-06	3.25E-06	3.26E-06	3.26E-06	3.25E-06	3.21E-06	3.21E-06	3.24E-06	3.23E-06	3.23E-06	3.26E-06	3.22E-06	3.20E-06	3.27E-06	3.23E-06	3.25E-06	3.21E-06	3.22E-06	3.21E-06	3.15E-06	3.24E-06	3.21E-06	3.21E-06	3.23E-06	3.21E-06	3.21E-06	3.20E-06	3.17E-06	3.26E-06	3.19E-06	3.24E-06	3.21E-06	3.19E-06	3.22E-06	3.17E-06	3.18E-06	3.23E-06	3.21E-06	3.16E-06	3.24E-06	3.20E-06	3.17E-06	3.20E-06	3.20E-06	3.23E-06	3.21E-06	3.20E-06	3.21E-06	3.18E-06	3.21E-06	3.15E-06	3.20E-06	3.23E-06	3.24E-06	3.19E-06	3.23E-06	3.19E-06	3.16E-06	3.14E-06	3.18E-06	3.20E-06	3.15E-06	3.16E-06	3.15E-06	3.13E-06	3.16E-06	3.14E-06	3.16E-06	3.20E-06	3.15E-06	3.13E-06	3.19E-06	3.15E-06	3.13E-06	3.15E-06	3.16E-06	3.13E-06	3.15E-06	3.14E-06	3.17E-06	3.18E-06	3.16E-06	3.14E-06	3.07E-06	3.12E-06	3.13E-06	3.16E-06	3.14E-06	3.13E-06	3.16E-06	3.17E-06	3.14E-06	3.19E-06	3.14E-06	3.16E-06	3.15E-06	3.15E-06	3.13E-06	3.15E-06	3.08E-06	3.11E-06
0.16	3.34E-06	3.64E-06	3.67E-06	3.64E-06	3.64E-06	3.69E-06	3.65E-06	3.74E-06	3.76E-06	3.78E-06	3.71E-06	3.74E-06	3.73E-06	3.81E-06	3.74E-06	3.75E-06	3.70E-06	3.73E-06	3.68E-06	3.71E-06	3.71E-06	3.66E-06	3.75E-06	3.74E-06	3.69E-06	3.74E-06	3.72E-06	3.73E-06	3.72E-06	3.71E-06	3.68E-06	3.67E-06	3.70E-06	3.69E-06	3.69E-06	3.72E-06	3.68E-06	3.66E-06	3.74E-06	3.69E-06	3.72E-06	3.67E-06	3.68E-06	3.67E-06	3.61E-06	3.70E-06	3.67E-06	3.67E-06	3.69E-06	3.67E-06	3.67E-06	3.66E-06	3.62E-06	3.73E-06	3.65E-06	3.70E-06	3.67E-06	3.65E-06	3.68E-06	3.62E-06	3.64E-06	3.70E-06	3.67E-06	3.61E-06	3.70E-06	3.66E-06	3.63E-06	3.66E-06	3.66E-06	3.69E-06	3.66E-06	3.66E-06	3.67E-06	3.64E-06	3.67E-06	3.60E-06	3.65E-06	3.69E-06	3.70E-06	3.65E-06	3.69E-06	3.65E-06	3.62E-06	3.59E-06	3.63E-06	3.65E-06	3.60E-06	3.61E-06	3.60E-06	3.58E-06	3.61E-06	3.59E-06	3.61E-06	3.66E-06	3.60E-06	3.58E-06	3.65E-06	3.60E-06	3.58E-06	3.60E-06	3.61E-06	3.57E-06	3.60E-06	3.59E-06	3.62E-06	3.64E-06	3.61E-06	3.59E-06	3.51E-06	3.56E-06	3.58E-06	3.62E-06	3.59E-06	3.58E-06	3.61E-06	3.63E-06	3.59E-06	3.65E-06	3.59E-06	3.62E-06	3.60E-06	3.60E-06	3.58E-06	3.60E-06	3.52E-06	3.56E-06
0.18	3.76E-06	4.09E-06	4.12E-06	4.10E-06	4.10E-06	4.16E-06	4.10E-06	4.21E-06	4.23E-06	4.25E-06	4.17E-06	4.21E-06	4.20E-06	4.29E-06	4.21E-06	4.21E-06	4.16E-06	4.19E-06	4.14E-06	4.18E-06	4.17E-06	4.12E-06	4.22E-06	4.21E-06	4.16E-06	4.21E-06	4.18E-06	4.19E-06	4.19E-06	4.18E-06	4.14E-06	4.13E-06	4.17E-06	4.15E-06	4.15E-06	4.19E-06	4.14E-06	4.12E-06	4.21E-06	4.15E-06	4.18E-06	4.13E-06	4.14E-06	4.13E-06	4.06E-06	4.16E-06	4.13E-06	4.13E-06	4.15E-06	4.13E-06	4.12E-06	4.12E-06	4.07E-06	4.19E-06	4.11E-06	4.17E-06	4.13E-06	4.11E-06	4.14E-06	4.08E-06	4.09E-06	4.16E-06	4.13E-06	4.06E-06	4.17E-06	4.12E-06	4.08E-06	4.12E-06	4.11E-06	4.15E-06	4.12E-06	4.12E-06	4.13E-06	4.10E-06	4.13E-06	4.05E-06	4.11E-06	4.15E-06	4.16E-06	4.11E-06	4.15E-06	4.11E-06	4.07E-06	4.04E-06	4.09E-06	4.11E-06	4.06E-06	4.07E-06	4.05E-06	4.03E-06	4.07E-06	4.04E-06	4.06E-06	4.12E-06	4.06E-06	4.03E-06	4.11E-06	4.06E-06	4.02E-06	4.06E-06	4.06E-06	4.02E-06	4.05E-06	4.04E-06	4.07E-06	4.09E-06	4.06E-06	4.04E-06	3.95E-06	4.01E-06	4.03E-06	4.07E-06	4.04E-06	4.03E-06	4.07E-06	4.08E-06	4.04E-06	4.10E-06	4.04E-06	4.07E-06	4.06E-06	4.06E-06	4.02E-06	4.05E-06	3.96E-06	4.01E-06
0.2	4.18E-06	4.55E-06	4.58E-06	4.56E-06	4.55E-06	4.62E-06	4.56E-06	4.68E-06	4.71E-06	4.72E-06	4.63E-06	4.67E-06	4.67E-06	4.77E-06	4.68E-06	4.68E-06	4.63E-06	4.66E-06	4.60E-06	4.64E-06	4.64E-06	4.58E-06	4.69E-06	4.68E-06	4.62E-06	4.68E-06	4.65E-06	4.66E-06	4.66E-06	4.64E-06	4.60E-06	4.59E-06	4.63E-06	4.61E-06	4.62E-06	4.65E-06	4.61E-06	4.58E-06	4.68E-06	4.62E-06	4.65E-06	4.59E-06	4.60E-06	4.59E-06	4.51E-06	4.63E-06	4.59E-06	4.59E-06	4.62E-06	4.59E-06	4.58E-06	4.58E-06	4.53E-06	4.66E-06	4.56E-06	4.63E-06	4.59E-06	4.57E-06	4.60E-06	4.53E-06	4.55E-06	4.62E-06	4.59E-06	4.52E-06	4.63E-06	4.58E-06	4.54E-06	4.58E-06	4.57E-06	4.61E-06	4.58E-06	4.58E-06	4.59E-06	4.55E-06	4.59E-06	4.50E-06	4.57E-06	4.61E-06	4.63E-06	4.57E-06	4.62E-06	4.57E-06	4.53E-06	4.49E-06	4.55E-06	4.57E-06	4.51E-06	4.52E-06	4.51E-06	4.48E-06	4.52E-06	4.49E-06	4.51E-06	4.58E-06	4.51E-06	4.48E-06	4.57E-06	4.51E-06	4.47E-06	4.51E-06	4.51E-06	4.47E-06	4.50E-06	4.49E-06	4.53E-06	4.55E-06	4.51E-06	4.48E-06	4.39E-06	4.46E-06	4.48E-06	4.53E-06	4.50E-06	4.48E-06	4.52E-06	4.54E-06	4.50E-06	4.56E-06	4.49E-06	4.52E-06	4.51E-06	4.51E-06	4.47E-06	4.50E-06	4.41E-06	4.45E-06
0.22	4.60E-06	5.01E-06	5.05E-06	5.02E-06	5.01E-06	5.09E-06	5.02E-06	5.15E-06	5.18E-06	5.20E-06	5.10E-06	5.15E-06	5.15E-06	5.25E-06	5.16E-06	5.16E-06	5.10E-06	5.13E-06	5.06E-06	5.11E-06	5.11E-06	5.04E-06	5.16E-06	5.15E-06	5.09E-06	5.16E-06	5.12E-06	5.13E-06	5.13E-06	5.11E-06	5.06E-06	5.05E-06	5.10E-06	5.08E-06	5.08E-06	5.12E-06	5.07E-06	5.04E-06	5.15E-06	5.08E-06	5.12E-06	5.06E-06	5.07E-06	5.05E-06	4.96E-06	5.09E-06	5.05E-06	5.05E-06	5.08E-06	5.06E-06	5.05E-06	5.04E-06	4.98E-06	5.13E-06	5.02E-06	5.10E-06	5.06E-06	5.03E-06	5.06E-06	4.99E-06	5.01E-06	5.09E-06	5.06E-06	4.97E-06	5.10E-06	5.04E-06	4.99E-06	5.04E-06	5.03E-06	5.08E-06	5.05E-06	5.04E-06	5.05E-06	5.01E-06	5.05E-06	4.96E-06	5.03E-06	5.08E-06	5.10E-06	5.03E-06	5.08E-06	5.03E-06	4.98E-06	4.94E-06	5.01E-06	5.03E-06	4.96E-06	4.98E-06	4.96E-06	4.93E-06	4.97E-06	4.94E-06	4.97E-06	5.04E-06	4.96E-06	4.93E-06	5.03E-06	4.96E-06	4.92E-06	4.96E-06	4.97E-06	4.92E-06	4.95E-06	4.94E-06	4.98E-06	5.01E-06	4.97E-06	4.94E-06	4.83E-06	4.91E-06	4.93E-06	4.98E-06	4.95E-06	4.93E-06	4.97E-06	4.99E-06	4.95E-06	5.02E-06	4.94E-06	4.98E-06	4.96E-06	4.96E-06	4.92E-06	4.96E-06	4.85E-06	4.90E-06
0.24	5.03E-06	5.46E-06	5.51E-06	5.48E-06	5.47E-06	5.56E-06	5.48E-06	5.62E-06	5.66E-06	5.67E-06	5.57E-06	5.62E-06	5.62E-06	5.73E-06	5.63E-06	5.63E-06	5.56E-06	5.60E-06	5.53E-06	5.58E-06	5.57E-06	5.50E-06	5.64E-06	5.62E-06	5.55E-06	5.63E-06	5.59E-06	5.60E-06	5.60E-06	5.58E-06	5.53E-06	5.51E-06	5.57E-06	5.54E-06	5.55E-06	5.59E-06	5.54E-06	5.50E-06	5.62E-06	5.55E-06	5.59E-06	5.52E-06	5.53E-06	5.51E-06	5.42E-06	5.56E-06	5.52E-06	5.51E-06	5.55E-06	5.52E-06	5.51E-06	5.50E-06	5.44E-06	5.60E-06	5.48E-06	5.57E-06	5.52E-06	5.49E-06	5.53E-06	5.45E-06	5.47E-06	5.56E-06	5.52E-06	5.43E-06	5.57E-06	5.50E-06	5.45E-06	5.50E-06	5.49E-06	5.54E-06	5.51E-06	5.50E-06	5.51E-06	5.47E-06	5.51E-06	5.41E-06	5.49E-06	5.54E-06	5.56E-06	5.49E-06	5.55E-06	5.49E-06	5.44E-06	5.39E-06	5.46E-06	5.49E-06	5.42E-06	5.43E-06	5.41E-06	5.38E-06	5.43E-06	5.40E-06	5.42E-06	5.50E-06	5.42E-06	5.38E-06	5.49E-06	5.42E-06	5.38E-06	5.42E-06	5.43E-06	5.37E-06	5.41E-06	5.39E-06	5.44E-06	5.47E-06	5.42E-06	5.39E-06	5.28E-06	5.36E-06	5.38E-06	5.44E-06	5.40E-06	5.38E-06	5.43E-06	5.45E-06	5.40E-06	5.48E-06	5.40E-06	5.44E-06	5.42E-06	5.42E-06	5.38E-06	5.41E-06	5.30E-06	5.35E-06
0.26	5.45E-06	5.92E-06	5.97E-06	5.94E-06	5.93E-06	6.02E-06	5.94E-06	6.10E-06	6.13E-06	6.15E-06	6.04E-06	6.09E-06	6.09E-06	6.22E-06	6.10E-06	6.10E-06	6.03E-06	6.07E-06	5.99E-06	6.05E-06	6.04E-06	5.96E-06	6.11E-06	6.09E-06	6.02E-06	6.10E-06	6.06E-06	6.07E-06	6.07E-06	6.04E-06	5.99E-06	5.98E-06	6.04E-06	6.01E-06	6.01E-06	6.06E-06	6.00E-06	5.96E-06	6.09E-06	6.01E-06	6.06E-06	5.98E-06	6.00E-06	5.98E-06	5.88E-06	6.03E-06	5.98E-06	5.97E-06	6.01E-06	5.98E-06	5.97E-06	5.97E-06	5.90E-06	6.07E-06	5.94E-06	6.04E-06	5.98E-06	5.95E-06	5.99E-06	5.91E-06	5.93E-06	6.03E-06	5.99E-06	5.89E-06	6.03E-06	5.96E-06	5.91E-06	5.96E-06	5.96E-06	6.01E-06	5.97E-06	5.96E-06	5.98E-06	5.93E-06	5.97E-06	5.86E-06	5.96E-06	6.01E-06	6.03E-06	5.95E-06	6.01E-06	5.95E-06	5.90E-06	5.84E-06	5.92E-06	5.95E-06	5.87E-06	5.89E-06	5.87E-06	5.84E-06	5.89E-06	5.85E-06	5.88E-06	5.96E-06	5.87E-06	5.83E-06	5.95E-06	5.87E-06	5.83E-06	5.87E-06	5.88E-06	5.82E-06	5.86E-06	5.84E-06	5.90E-06	5.93E-06	5.88E-06	5.84E-06	5.72E-06	5.81E-06	5.83E-06	5.90E-06	5.86E-06	5.83E-06	5.89E-06	5.91E-06	5.86E-06	5.94E-06	5.85E-06	5.89E-06	5.87E-06	5.87E-06	5.83E-06	5.87E-06	5.74E-06	5.80E-06
0.28	5.87E-06	6.38E-06	6.44E-06	6.40E-06	6.39E-06	6.49E-06	6.40E-06	6.57E-06	6.61E-06	6.63E-06	6.50E-06	6.56E-06	6.56E-06	6.70E-06	6.57E-06	6.58E-06	6.49E-06	6.54E-06	6.45E-06	6.52E-06	6.51E-06	6.43E-06	6.58E-06	6.56E-06	6.49E-06	6.58E-06	6.53E-06	6.54E-06	6.54E-06	6.51E-06	6.45E-06	6.44E-06	6.50E-06	6.47E-06	6.48E-06	6.53E-06	6.47E-06	6.42E-06	6.56E-06	6.48E-06	6.53E-06	6.44E-06	6.46E-06	6.44E-06	6.33E-06	6.49E-06	6.44E-06	6.44E-06	6.48E-06	6.45E-06	6.43E-06	6.43E-06	6.35E-06	6.54E-06	6.40E-06	6.50E-06	6.44E-06	6.41E-06	6.45E-06	6.37E-06	6.39E-06	6.49E-06	6.45E-06	6.34E-06	6.50E-06	6.43E-06	6.37E-06	6.42E-06	6.42E-06	6.48E-06	6.43E-06	6.43E-06	6.44E-06	6.39E-06	6.44E-06	6.32E-06	6.42E-06	6.48E-06	6.49E-06	6.41E-06	6.48E-06	6.41E-06	6.35E-06	6.30E-06	6.38E-06	6.42E-06	6.33E-06	6.34E-06	6.32E-06	6.29E-06	6.34E-06	6.31E-06	6.33E-06	6.42E-06	6.33E-06	6.28E-06	6.41E-06	6.32E-06	6.28E-06	6.33E-06	6.34E-06	6.27E-06	6.32E-06	6.30E-06	6.36E-06	6.39E-06	6.33E-06	6.29E-06	6.16E-06	6.26E-06	6.28E-06	6.35E-06	6.31E-06	6.29E-06	6.34E-06	6.37E-06	6.31E-06	6.40E-06	6.30E-06	6.35E-06	6.33E-06	6.33E-06	6.28E-06	6.32E-06	6.18E-06	6.25E-06
0.3	6.29E-06	6.84E-06	6.90E-06	6.86E-06	6.85E-06	6.96E-06	6.86E-06	7.04E-06	7.08E-06	7.10E-06	6.97E-06	7.03E-06	7.03E-06	7.18E-06	7.04E-06	7.05E-06	6.96E-06	7.01E-06	6.92E-06	6.99E-06	6.98E-06	6.89E-06	7.06E-06	7.04E-06	6.95E-06	7.05E-06	7.00E-06	7.02E-06	7.01E-06	6.98E-06	6.92E-06	6.90E-06	6.97E-06	6.94E-06	6.94E-06	7.00E-06	6.93E-06	6.89E-06	7.04E-06	6.95E-06	7.00E-06	6.91E-06	6.93E-06	6.90E-06	6.79E-06	6.96E-06	6.91E-06	6.90E-06	6.95E-06	6.91E-06	6.90E-06	6.89E-06	6.81E-06	7.01E-06	6.86E-06	6.97E-06	6.91E-06	6.87E-06	6.92E-06	6.82E-06	6.85E-06	6.96E-06	6.91E-06	6.80E-06	6.97E-06	6.89E-06	6.83E-06	6.88E-06	6.88E-06	6.94E-06	6.90E-06	6.89E-06	6.90E-06	6.85E-06	6.90E-06	6.77E-06	6.88E-06	6.94E-06	6.96E-06	6.88E-06	6.94E-06	6.87E-06	6.81E-06	6.75E-06	6.84E-06	6.88E-06	6.78E-06	6.80E-06	6.78E-06	6.74E-06	6.80E-06	6.76E-06	6.79E-06	6.89E-06	6.78E-06	6.74E-06	6.87E-06	6.78E-06	6.73E-06	6.78E-06	6.79E-06	6.72E-06	6.77E-06	6.75E-06	6.81E-06	6.85E-06	6.79E-06	6.75E-06	6.61E-06	6.71E-06	6.73E-06	6.81E-06	6.77E-06	6.74E-06	6.80E-06	6.83E-06	6.76E-06	6.86E-06	6.76E-06	6.81E-06	6.78E-06	6.78E-06	6.73E-06	6.78E-06	6.63E-06	6.70E-06
0.32	6.72E-06	7.30E-06	7.36E-06	7.32E-06	7.31E-06	7.42E-06	7.32E-06	7.52E-06	7.56E-06	7.58E-06	7.44E-06	7.51E-06	7.50E-06	7.66E-06	7.52E-06	7.53E-06	7.43E-06	7.49E-06	7.39E-06	7.46E-06	7.45E-06	7.35E-06	7.53E-06	7.51E-06	7.42E-06	7.52E-06	7.47E-06	7.49E-06	7.48E-06	7.45E-06	7.38E-06	7.37E-06	7.44E-06	7.41E-06	7.41E-06	7.47E-06	7.40E-06	7.35E-06	7.51E-06	7.41E-06	7.47E-06	7.37E-06	7.39E-06	7.37E-06	7.24E-06	7.43E-06	7.37E-06	7.37E-06	7.41E-06	7.38E-06	7.36E-06	7.36E-06	7.25E-06	7.49E-06	7.33E-06	7.44E-06	7.37E-06	7.33E-06	7.38E-06	7.28E-06	7.31E-06	7.43E-06	7.38E-06	7.26E-06	7.44E-06	7.35E-06	7.29E-06	7.35E-06	7.34E-06	7.41E-06	7.36E-06	7.35E-06	7.37E-06	7.31E-06	7.37E-06	7.23E-06	7.34E-06	7.41E-06	7.43E-06	7.34E-06	7.41E-06	7.33E-06	7.27E-06	7.20E-06	7.30E-06	7.34E-06	7.24E-06	7.26E-06	7.24E-06	7.19E-06	7.26E-06	7.22E-06	7.24E-06	7.35E-06	7.24E-06	7.19E-06	7.34E-06	7.24E-06	7.18E-06	7.24E-06	7.25E-06	7.18E-06	7.23E-06	7.20E-06	7.27E-06	7.31E-06	7.25E-06	7.20E-06	7.05E-06	7.16E-06	7.19E-06	7.27E-06	7.22E-06	7.19E-06	7.26E-06	7.29E-06	7.22E-06	7.32E-06	7.21E-06	7.26E-06	7.24E-06	7.24E-06	7.18E-06	7.23E-06	7.08E-06	7.15E-06
0.34	7.14E-06	7.76E-06	7.83E-06	7.78E-06	7.77E-06	7.89E-06	7.79E-06	7.99E-06	8.04E-06	8.06E-06	7.91E-06	7.98E-06	7.98E-06	8.15E-06	7.99E-06	8.00E-06	7.90E-06	7.96E-06	7.85E-06	7.93E-06	7.92E-06	7.82E-06	8.01E-06	7.98E-06	7.89E-06	8.00E-06	7.94E-06	7.96E-06	7.95E-06	7.92E-06	7.85E-06	7.83E-06	7.91E-06	7.88E-06	7.88E-06	7.95E-06	7.86E-06	7.81E-06	7.99E-06	7.88E-06	7.94E-06	7.84E-06	7.86E-06	7.83E-06	7.70E-06	7.90E-06	7.84E-06	7.83E-06	7.88E-06	7.85E-06	7.83E-06	7.82E-06	7.71E-06	7.96E-06	7.79E-06	7.91E-06	7.84E-06	7.80E-06	7.85E-06	7.74E-06	7.77E-06	7.90E-06	7.85E-06	7.71E-06	7.91E-06	7.82E-06	7.75E-06	7.81E-06	7.81E-06	7.88E-06	7.83E-06	7.82E-06	7.83E-06	7.77E-06	7.83E-06	7.69E-06	7.81E-06	7.88E-06	7.90E-06	7.80E-06	7.88E-06	7.80E-06	7.73E-06	7.66E-06	7.76E-06	7.80E-06	7.70E-06	7.72E-06	7.69E-06	7.65E-06	7.72E-06	7.67E-06	7.70E-06	7.81E-06	7.70E-06	7.65E-06	7.80E-06	7.69E-06	7.64E-06	7.70E-06	7.71E-06	7.63E-06	7.69E-06	7.66E-06	7.73E-06	7.77E-06	7.70E-06	7.66E-06	7.50E-06	7.61E-06	7.64E-06	7.73E-06	7.68E-06	7.65E-06	7.72E-06	7.75E-06	7.68E-06	7.79E-06	7.67E-06	7.72E-06	7.70E-06	7.70E-06	7.64E-06	7.69E-06	7.52E-06	7.60E-06
0.36	7.56E-06	8.23E-06	8.30E-06	8.25E-06	8.24E-06	8.36E-06	8.25E-06	8.47E-06	8.52E-06	8.54E-06	8.38E-06	8.46E-06	8.46E-06	8.63E-06	8.47E-06	8.48E-06	8.37E-06	8.43E-06	8.32E-06	8.40E-06	8.39E-06	8.28E-06	8.49E-06	8.46E-06	8.36E-06	8.48E-06	8.41E-06	8.44E-06	8.43E-06	8.39E-06	8.32E-06	8.30E-06	8.38E-06	8.34E-06	8.35E-06	8.42E-06	8.33E-06	8.28E-06	8.46E-06	8.35E-06	8.42E-06	8.31E-06	8.33E-06	8.30E-06	8.16E-06	8.37E-06	8.31E-06	8.30E-06	8.35E-06	8.31E-06	8.29E-06	8.29E-06	8.17E-06	8.43E-06	8.25E-06	8.38E-06	8.31E-06	8.26E-06	8.32E-06	8.20E-06	8.23E-06	8.37E-06	8.31E-06	8.17E-06	8.38E-06	8.28E-06	8.21E-06	8.28E-06	8.27E-06	8.35E-06	8.29E-06	8.28E-06	8.30E-06	8.24E-06	8.30E-06	8.15E-06	8.27E-06	8.35E-06	8.37E-06	8.27E-06	8.35E-06	8.26E-06	8.19E-06	8.11E-06	8.22E-06	8.27E-06	8.16E-06	8.18E-06	8.15E-06	8.10E-06	8.18E-06	8.13E-06	8.16E-06	8.28E-06	8.15E-06	8.10E-06	8.27E-06	8.15E-06	8.09E-06	8.16E-06	8.17E-06	8.09E-06	8.14E-06	8.12E-06	8.19E-06	8.24E-06	8.16E-06	8.11E-06	7.94E-06	8.06E-06	8.09E-06	8.19E-06	8.13E-06	8.10E-06	8.18E-06	8.21E-06	8.13E-06	8.25E-06	8.12E-06	8.18E-06	8.15E-06	8.16E-06	8.09E-06	8.15E-06	7.97E-06	8.05E-06
0.38	7.99E-06	8.69E-06	8.76E-06	8.71E-06	8.70E-06	8.84E-06	8.72E-06	8.94E-06	9.00E-06	9.02E-06	8.86E-06	8.93E-06	8.93E-06	9.12E-06	8.95E-06	8.96E-06	8.84E-06	8.91E-06	8.79E-06	8.87E-06	8.86E-06	8.75E-06	8.96E-06	8.94E-06	8.83E-06	8.95E-06	8.89E-06	8.91E-06	8.90E-06	8.87E-06	8.79E-06	8.77E-06	8.86E-06	8.82E-06	8.82E-06	8.90E-06	8.80E-06	8.75E-06	8.94E-06	8.82E-06	8.89E-06	8.78E-06	8.80E-06	8.77E-06	8.62E-06	8.84E-06	8.77E-06	8.76E-06	8.82E-06	8.78E-06	8.76E-06	8.75E-06	8.63E-06	8.91E-06	8.72E-06	8.86E-06	8.78E-06	8.73E-06	8.79E-06	8.67E-06	8.69E-06	8.84E-06	8.78E-06	8.63E-06	8.85E-06	8.75E-06	8.67E-06	8.74E-06	8.74E-06	8.82E-06	8.76E-06	8.75E-06	8.77E-06	8.70E-06	8.77E-06	8.60E-06	8.74E-06	8.82E-06	8.85E-06	8.73E-06	8.82E-06	8.73E-06	8.65E-06	8.57E-06	8.69E-06	8.74E-06	8.62E-06	8.64E-06	8.61E-06	8.56E-06	8.64E-06	8.59E-06	8.62E-06	8.75E-06	8.61E-06	8.56E-06	8.73E-06	8.61E-06	8.55E-06	8.62E-06	8.63E-06	8.54E-06	8.60E-06	8.57E-06	8.66E-06	8.70E-06	8.62E-06	8.57E-06	8.39E-06	8.52E-06	8.55E-06	8.65E-06	8.59E-06	8.56E-06	8.64E-06	8.67E-06	8.59E-06	8.72E-06	8.58E-06	8.64E-06	8.61E-06	8.62E-06	8.55E-06	8.61E-06	8.42E-06	8.51E-06
0.4	8.42E-06	9.15E-06	9.23E-06	9.18E-06	9.17E-06	9.31E-06	9.18E-06	9.42E-06	9.48E-06	9.51E-06	9.33E-06	9.41E-06	9.41E-06	9.61E-06	9.43E-06	9.43E-06	9.32E-06	9.39E-06	9.26E-06	9.35E-06	9.34E-06	9.22E-06	9.44E-06	9.42E-06	9.31E-06	9.43E-06	9.36E-06	9.39E-06	9.38E-06	9.34E-06	9.26E-06	9.24E-06	9.33E-06	9.29E-06	9.29E-06	9.37E-06	9.28E-06	9.21E-06	9.42E-06	9.30E-06	9.37E-06	9.25E-06	9.27E-06	9.24E-06	9.08E-06	9.32E-06	9.24E-06	9.24E-06	9.29E-06	9.25E-06	9.23E-06	9.22E-06	9.09E-06	9.38E-06	9.19E-06	9.33E-06	9.25E-06	9.19E-06	9.26E-06	9.13E-06	9.16E-06	9.32E-06	9.25E-06	9.10E-06	9.33E-06	9.22E-06	9.14E-06	9.21E-06	9.20E-06	9.29E-06	9.23E-06	9.22E-06	9.24E-06	9.17E-06	9.23E-06	9.06E-06	9.20E-06	9.29E-06	9.32E-06	9.20E-06	9.29E-06	9.20E-06	9.11E-06	9.03E-06	9.15E-06	9.20E-06	9.08E-06	9.10E-06	9.07E-06	9.02E-06	9.10E-06	9.05E-06	9.08E-06	9.21E-06	9.07E-06	9.01E-06	9.20E-06	9.07E-06	9.01E-06	9.08E-06	9.09E-06	9.00E-06	9.06E-06	9.03E-06	9.12E-06	9.16E-06	9.08E-06	9.03E-06	8.84E-06	8.97E-06	9.01E-06	9.11E-06	9.05E-06	9.02E-06	9.10E-06	9.14E-06	9.05E-06	9.18E-06	9.04E-06	9.11E-06	9.07E-06	9.08E-06	9.01E-06	9.07E-06	8.87E-06	8.96E-06
0.42	8.84E-06	9.61E-06	9.70E-06	9.65E-06	9.63E-06	9.78E-06	9.65E-06	9.90E-06	9.96E-06	9.99E-06	9.80E-06	9.89E-06	9.89E-06	1.01E-05	9.91E-06	9.91E-06	9.79E-06	9.86E-06	9.73E-06	9.82E-06	9.81E-06	9.69E-06	9.92E-06	9.90E-06	9.78E-06	9.91E-06	9.84E-06	9.87E-06	9.86E-06	9.81E-06	9.73E-06	9.71E-06	9.81E-06	9.76E-06	9.76E-06	9.85E-06	9.75E-06	9.68E-06	9.90E-06	9.77E-06	9.84E-06	9.72E-06	9.74E-06	9.71E-06	9.54E-06	9.79E-06	9.71E-06	9.71E-06	9.77E-06	9.72E-06	9.70E-06	9.69E-06	9.56E-06	9.86E-06	9.65E-06	9.80E-06	9.72E-06	9.66E-06	9.73E-06	9.60E-06	9.63E-06	9.79E-06	9.72E-06	9.56E-06	9.81E-06	9.69E-06	9.60E-06	9.68E-06	9.67E-06	9.77E-06	9.70E-06	9.69E-06	9.71E-06	9.63E-06	9.70E-06	9.53E-06	9.67E-06	9.76E-06	9.79E-06	9.67E-06	9.77E-06	9.66E-06	9.58E-06	9.49E-06	9.62E-06	9.67E-06	9.54E-06	9.56E-06	9.53E-06	9.47E-06	9.56E-06	9.51E-06	9.55E-06	9.68E-06	9.54E-06	9.47E-06	9.67E-06	9.53E-06	9.46E-06	9.54E-06	9.55E-06	9.46E-06	9.52E-06	9.49E-06	9.58E-06	9.63E-06	9.54E-06	9.49E-06	9.29E-06	9.43E-06	9.47E-06	9.58E-06	9.51E-06	9.47E-06	9.56E-06	9.60E-06	9.51E-06	9.65E-06	9.50E-06	9.57E-06	9.54E-06	9.54E-06	9.46E-06	9.53E-06	9.32E-06	9.42E-06
0.44	9.27E-06	1.01E-05	1.02E-05	1.01E-05	1.01E-05	1.03E-05	1.01E-05	1.04E-05	1.04E-05	1.05E-05	1.03E-05	1.04E-05	1.04E-05	1.06E-05	1.04E-05	1.04E-05	1.03E-05	1.03E-05	1.02E-05	1.03E-05	1.03E-05	1.02E-05	1.04E-05	1.04E-05	1.03E-05	1.04E-05	1.03E-05	1.03E-05	1.03E-05	1.03E-05	1.02E-05	1.02E-05	1.03E-05	1.02E-05	1.02E-05	1.03E-05	1.02E-05	1.02E-05	1.04E-05	1.02E-05	1.03E-05	1.02E-05	1.02E-05	1.02E-05	1.00E-05	1.03E-05	1.02E-05	1.02E-05	1.02E-05	1.02E-05	1.02E-05	1.02E-05	1.00E-05	1.03E-05	1.01E-05	1.03E-05	1.02E-05	1.01E-05	1.02E-05	1.01E-05	1.01E-05	1.03E-05	1.02E-05	1.00E-05	1.03E-05	1.02E-05	1.01E-05	1.02E-05	1.01E-05	1.02E-05	1.02E-05	1.02E-05	1.02E-05	1.01E-05	1.02E-05	9.99E-06	1.01E-05	1.02E-05	1.03E-05	1.01E-05	1.02E-05	1.01E-05	1.00E-05	9.95E-06	1.01E-05	1.01E-05	1.00E-05	1.00E-05	9.99E-06	9.93E-06	1.00E-05	9.97E-06	1.00E-05	1.02E-05	1.00E-05	9.93E-06	1.01E-05	1.00E-05	9.92E-06	1.00E-05	1.00E-05	9.92E-06	9.99E-06	9.95E-06	1.00E-05	1.01E-05	1.00E-05	9.95E-06	9.74E-06	9.89E-06	9.93E-06	1.00E-05	9.97E-06	9.93E-06	1.00E-05	1.01E-05	9.98E-06	1.01E-05	9.96E-06	1.00E-05	1.00E-05	1.00E-05	9.92E-06	9.99E-06	9.77E-06	9.87E-06
0.46	9.70E-06	1.05E-05	1.06E-05	1.06E-05	1.06E-05	1.07E-05	1.06E-05	1.09E-05	1.09E-05	1.10E-05	1.08E-05	1.09E-05	1.08E-05	1.11E-05	1.09E-05	1.09E-05	1.07E-05	1.08E-05	1.07E-05	1.08E-05	1.08E-05	1.06E-05	1.09E-05	1.09E-05	1.07E-05	1.09E-05	1.08E-05	1.08E-05	1.08E-05	1.08E-05	1.07E-05	1.07E-05	1.08E-05	1.07E-05	1.07E-05	1.08E-05	1.07E-05	1.06E-05	1.09E-05	1.07E-05	1.08E-05	1.07E-05	1.07E-05	1.07E-05	1.05E-05	1.07E-05	1.07E-05	1.06E-05	1.07E-05	1.07E-05	1.06E-05	1.06E-05	1.05E-05	1.08E-05	1.06E-05	1.08E-05	1.07E-05	1.06E-05	1.07E-05	1.05E-05	1.06E-05	1.07E-05	1.07E-05	1.05E-05	1.08E-05	1.06E-05	1.05E-05	1.06E-05	1.06E-05	1.07E-05	1.06E-05	1.06E-05	1.07E-05	1.06E-05	1.06E-05	1.05E-05	1.06E-05	1.07E-05	1.07E-05	1.06E-05	1.07E-05	1.06E-05	1.05E-05	1.04E-05	1.06E-05	1.06E-05	1.05E-05	1.05E-05	1.05E-05	1.04E-05	1.05E-05	1.04E-05	1.05E-05	1.06E-05	1.05E-05	1.04E-05	1.06E-05	1.05E-05	1.04E-05	1.05E-05	1.05E-05	1.04E-05	1.05E-05	1.04E-05	1.05E-05	1.06E-05	1.05E-05	1.04E-05	1.02E-05	1.03E-05	1.04E-05	1.05E-05	1.04E-05	1.04E-05	1.05E-05	1.05E-05	1.04E-05	1.06E-05	1.04E-05	1.05E-05	1.05E-05	1.05E-05	1.04E-05	1.05E-05	1.02E-05	1.03E-05
0.48	1.01E-05	1.10E-05	1.11E-05	1.11E-05	1.10E-05	1.12E-05	1.11E-05	1.14E-05	1.14E-05	1.15E-05	1.12E-05	1.13E-05	1.13E-05	1.16E-05	1.14E-05	1.14E-05	1.12E-05	1.13E-05	1.11E-05	1.13E-05	1.12E-05	1.11E-05	1.14E-05	1.13E-05	1.12E-05	1.14E-05	1.13E-05	1.13E-05	1.13E-05	1.12E-05	1.11E-05	1.11E-05	1.12E-05	1.12E-05	1.12E-05	1.13E-05	1.12E-05	1.11E-05	1.13E-05	1.12E-05	1.13E-05	1.11E-05	1.12E-05	1.11E-05	1.09E-05	1.12E-05	1.11E-05	1.11E-05	1.12E-05	1.11E-05	1.11E-05	1.11E-05	1.10E-05	1.13E-05	1.11E-05	1.12E-05	1.11E-05	1.11E-05	1.12E-05	1.10E-05	1.10E-05	1.12E-05	1.11E-05	1.10E-05	1.12E-05	1.11E-05	1.10E-05	1.11E-05	1.11E-05	1.12E-05	1.11E-05	1.11E-05	1.11E-05	1.10E-05	1.11E-05	1.09E-05	1.11E-05	1.12E-05	1.12E-05	1.11E-05	1.12E-05	1.11E-05	1.10E-05	1.09E-05	1.10E-05	1.11E-05	1.09E-05	1.10E-05	1.09E-05	1.09E-05	1.10E-05	1.09E-05	1.09E-05	1.11E-05	1.09E-05	1.09E-05	1.11E-05	1.09E-05	1.08E-05	1.09E-05	1.09E-05	1.08E-05	1.09E-05	1.09E-05	1.10E-05	1.10E-05	1.09E-05	1.09E-05	1.06E-05	1.08E-05	1.08E-05	1.10E-05	1.09E-05	1.09E-05	1.10E-05	1.10E-05	1.09E-05	1.11E-05	1.09E-05	1.10E-05	1.09E-05	1.09E-05	1.08E-05	1.09E-05	1.07E-05	1.08E-05
0.5	1.06E-05	1.15E-05	1.16E-05	1.15E-05	1.15E-05	1.17E-05	1.15E-05	1.18E-05	1.19E-05	1.19E-05	1.17E-05	1.18E-05	1.18E-05	1.21E-05	1.18E-05	1.18E-05	1.17E-05	1.18E-05	1.16E-05	1.17E-05	1.17E-05	1.16E-05	1.19E-05	1.18E-05	1.17E-05	1.18E-05	1.18E-05	1.18E-05	1.18E-05	1.17E-05	1.16E-05	1.16E-05	1.17E-05	1.17E-05	1.17E-05	1.18E-05	1.16E-05	1.16E-05	1.18E-05	1.17E-05	1.18E-05	1.16E-05	1.16E-05	1.16E-05	1.14E-05	1.17E-05	1.16E-05	1.16E-05	1.17E-05	1.16E-05	1.16E-05	1.16E-05	1.14E-05	1.18E-05	1.15E-05	1.17E-05	1.16E-05	1.15E-05	1.16E-05	1.15E-05	1.15E-05	1.17E-05	1.16E-05	1.14E-05	1.17E-05	1.16E-05	1.15E-05	1.16E-05	1.16E-05	1.17E-05	1.16E-05	1.16E-05	1.16E-05	1.15E-05	1.16E-05	1.14E-05	1.16E-05	1.17E-05	1.17E-05	1.16E-05	1.17E-05	1.15E-05	1.14E-05	1.13E-05	1.15E-05	1.16E-05	1.14E-05	1.14E-05	1.14E-05	1.13E-05	1.14E-05	1.14E-05	1.14E-05	1.16E-05	1.14E-05	1.13E-05	1.16E-05	1.14E-05	1.13E-05	1.14E-05	1.14E-05	1.13E-05	1.14E-05	1.13E-05	1.14E-05	1.15E-05	1.14E-05	1.13E-05	1.11E-05	1.13E-05	1.13E-05	1.14E-05	1.14E-05	1.13E-05	1.14E-05	1.15E-05	1.14E-05	1.15E-05	1.14E-05	1.14E-05	1.14E-05	1.14E-05	1.13E-05	1.14E-05	1.11E-05	1.13E-05
0.52	1.10E-05	1.20E-05	1.21E-05	1.20E-05	1.20E-05	1.22E-05	1.20E-05	1.23E-05	1.24E-05	1.24E-05	1.22E-05	1.23E-05	1.23E-05	1.26E-05	1.23E-05	1.23E-05	1.22E-05	1.23E-05	1.21E-05	1.22E-05	1.22E-05	1.20E-05	1.23E-05	1.23E-05	1.22E-05	1.23E-05	1.22E-05	1.23E-05	1.23E-05	1.22E-05	1.21E-05	1.21E-05	1.22E-05	1.21E-05	1.21E-05	1.23E-05	1.21E-05	1.20E-05	1.23E-05	1.22E-05	1.22E-05	1.21E-05	1.21E-05	1.21E-05	1.19E-05	1.22E-05	1.21E-05	1.21E-05	1.22E-05	1.21E-05	1.21E-05	1.21E-05	1.19E-05	1.23E-05	1.20E-05	1.22E-05	1.21E-05	1.20E-05	1.21E-05	1.19E-05	1.20E-05	1.22E-05	1.21E-05	1.19E-05	1.22E-05	1.20E-05	1.19E-05	1.20E-05	1.20E-05	1.21E-05	1.21E-05	1.21E-05	1.21E-05	1.20E-05	1.21E-05	1.18E-05	1.20E-05	1.21E-05	1.22E-05	1.20E-05	1.21E-05	1.20E-05	1.19E-05	1.18E-05	1.20E-05	1.20E-05	1.19E-05	1.19E-05	1.19E-05	1.18E-05	1.19E-05	1.18E-05	1.19E-05	1.20E-05	1.19E-05	1.18E-05	1.20E-05	1.19E-05	1.18E-05	1.19E-05	1.19E-05	1.18E-05	1.18E-05	1.18E-05	1.19E-05	1.20E-05	1.19E-05	1.18E-05	1.15E-05	1.17E-05	1.18E-05	1.19E-05	1.18E-05	1.18E-05	1.19E-05	1.19E-05	1.18E-05	1.20E-05	1.18E-05	1.19E-05	1.19E-05	1.19E-05	1.18E-05	1.19E-05	1.16E-05	1.17E-05
0.54	1.14E-05	1.24E-05	1.25E-05	1.25E-05	1.25E-05	1.27E-05	1.25E-05	1.28E-05	1.29E-05	1.29E-05	1.27E-05	1.28E-05	1.28E-05	1.31E-05	1.28E-05	1.28E-05	1.27E-05	1.28E-05	1.26E-05	1.27E-05	1.27E-05	1.25E-05	1.28E-05	1.28E-05	1.27E-05	1.28E-05	1.27E-05	1.28E-05	1.27E-05	1.27E-05	1.26E-05	1.26E-05	1.27E-05	1.26E-05	1.26E-05	1.27E-05	1.26E-05	1.25E-05	1.28E-05	1.26E-05	1.27E-05	1.26E-05	1.26E-05	1.26E-05	1.23E-05	1.27E-05	1.26E-05	1.26E-05	1.26E-05	1.26E-05	1.25E-05	1.25E-05	1.24E-05	1.28E-05	1.25E-05	1.27E-05	1.26E-05	1.25E-05	1.26E-05	1.24E-05	1.25E-05	1.27E-05	1.26E-05	1.24E-05	1.27E-05	1.25E-05	1.24E-05	1.25E-05	1.25E-05	1.26E-05	1.25E-05	1.25E-05	1.26E-05	1.25E-05	1.26E-05	1.23E-05	1.25E-05	1.26E-05	1.27E-05	1.25E-05	1.26E-05	1.25E-05	1.24E-05	1.23E-05	1.24E-05	1.25E-05	1.23E-05	1.24E-05	1.23E-05	1.23E-05	1.24E-05	1.23E-05	1.23E-05	1.25E-05	1.23E-05	1.22E-05	1.25E-05	1.23E-05	1.22E-05	1.23E-05	1.24E-05	1.22E-05	1.23E-05	1.23E-05	1.24E-05	1.25E-05	1.23E-05	1.23E-05	1.20E-05	1.22E-05	1.22E-05	1.24E-05	1.23E-05	1.23E-05	1.24E-05	1.24E-05	1.23E-05	1.25E-05	1.23E-05	1.24E-05	1.23E-05	1.23E-05	1.22E-05	1.23E-05	1.20E-05	1.22E-05
0.56	1.19E-05	1.29E-05	1.30E-05	1.29E-05	1.29E-05	1.31E-05	1.30E-05	1.33E-05	1.34E-05	1.34E-05	1.32E-05	1.33E-05	1.33E-05	1.36E-05	1.33E-05	1.33E-05	1.31E-05	1.32E-05	1.31E-05	1.32E-05	1.32E-05	1.30E-05	1.33E-05	1.33E-05	1.31E-05	1.33E-05	1.32E-05	1.33E-05	1.32E-05	1.32E-05	1.31E-05	1.30E-05	1.32E-05	1.31E-05	1.31E-05	1.32E-05	1.31E-05	1.30E-05	1.33E-05	1.31E-05	1.32E-05	1.30E-05	1.31E-05	1.30E-05	1.28E-05	1.31E-05	1.30E-05	1.30E-05	1.31E-05	1.31E-05	1.30E-05	1.30E-05	1.28E-05	1.32E-05	1.30E-05	1.32E-05	1.30E-05	1.30E-05	1.31E-05	1.29E-05	1.29E-05	1.31E-05	1.31E-05	1.28E-05	1.32E-05	1.30E-05	1.29E-05	1.30E-05	1.30E-05	1.31E-05	1.30E-05	1.30E-05	1.30E-05	1.29E-05	1.30E-05	1.28E-05	1.30E-05	1.31E-05	1.32E-05	1.30E-05	1.31E-05	1.30E-05	1.29E-05	1.27E-05	1.29E-05	1.30E-05	1.28E-05	1.28E-05	1.28E-05	1.27E-05	1.28E-05	1.28E-05	1.28E-05	1.30E-05	1.28E-05	1.27E-05	1.30E-05	1.28E-05	1.27E-05	1.28E-05	1.28E-05	1.27E-05	1.28E-05	1.27E-05	1.29E-05	1.29E-05	1.28E-05	1.27E-05	1.25E-05	1.27E-05	1.27E-05	1.29E-05	1.28E-05	1.27E-05	1.28E-05	1.29E-05	1.28E-05	1.30E-05	1.28E-05	1.29E-05	1.28E-05	1.28E-05	1.27E-05	1.28E-05	1.25E-05	1.26E-05
0.58	1.23E-05	1.34E-05	1.35E-05	1.34E-05	1.34E-05	1.36E-05	1.34E-05	1.38E-05	1.39E-05	1.39E-05	1.37E-05	1.38E-05	1.38E-05	1.41E-05	1.38E-05	1.38E-05	1.36E-05	1.37E-05	1.35E-05	1.37E-05	1.37E-05	1.35E-05	1.38E-05	1.38E-05	1.36E-05	1.38E-05	1.37E-05	1.37E-05	1.37E-05	1.37E-05	1.35E-05	1.35E-05	1.37E-05	1.36E-05	1.36E-05	1.37E-05	1.36E-05	1.35E-05	1.38E-05	1.36E-05	1.37E-05	1.35E-05	1.36E-05	1.35E-05	1.33E-05	1.36E-05	1.35E-05	1.35E-05	1.36E-05	1.35E-05	1.35E-05	1.35E-05	1.33E-05	1.37E-05	1.34E-05	1.37E-05	1.35E-05	1.35E-05	1.35E-05	1.34E-05	1.34E-05	1.36E-05	1.35E-05	1.33E-05	1.37E-05	1.35E-05	1.34E-05	1.35E-05	1.35E-05	1.36E-05	1.35E-05	1.35E-05	1.35E-05	1.34E-05	1.35E-05	1.33E-05	1.35E-05	1.36E-05	1.36E-05	1.35E-05	1.36E-05	1.35E-05	1.33E-05	1.32E-05	1.34E-05	1.35E-05	1.33E-05	1.33E-05	1.33E-05	1.32E-05	1.33E-05	1.32E-05	1.33E-05	1.35E-05	1.33E-05	1.32E-05	1.35E-05	1.33E-05	1.32E-05	1.33E-05	1.33E-05	1.32E-05	1.33E-05	1.32E-05	1.33E-05	1.34E-05	1.33E-05	1.32E-05	1.29E-05	1.31E-05	1.32E-05	1.33E-05	1.32E-05	1.32E-05	1.33E-05	1.34E-05	1.32E-05	1.34E-05	1.32E-05	1.33E-05	1.33E-05	1.33E-05	1.32E-05	1.33E-05	1.30E-05	1.31E-05
0.6	1.27E-05	1.39E-05	1.40E-05	1.39E-05	1.39E-05	1.41E-05	1.39E-05	1.43E-05	1.44E-05	1.44E-05	1.41E-05	1.43E-05	1.43E-05	1.46E-05	1.43E-05	1.43E-05	1.41E-05	1.42E-05	1.40E-05	1.42E-05	1.42E-05	1.40E-05	1.43E-05	1.43E-05	1.41E-05	1.43E-05	1.42E-05	1.42E-05	1.42E-05	1.42E-05	1.40E-05	1.40E-05	1.41E-05	1.41E-05	1.41E-05	1.42E-05	1.41E-05	1.40E-05	1.43E-05	1.41E-05	1.42E-05	1.40E-05	1.41E-05	1.40E-05	1.38E-05	1.41E-05	1.40E-05	1.40E-05	1.41E-05	1.40E-05	1.40E-05	1.40E-05	1.38E-05	1.42E-05	1.39E-05	1.41E-05	1.40E-05	1.39E-05	1.40E-05	1.38E-05	1.39E-05	1.41E-05	1.40E-05	1.38E-05	1.41E-05	1.40E-05	1.38E-05	1.40E-05	1.40E-05	1.41E-05	1.40E-05	1.40E-05	1.40E-05	1.39E-05	1.40E-05	1.37E-05	1.40E-05	1.41E-05	1.41E-05	1.39E-05	1.41E-05	1.39E-05	1.38E-05	1.37E-05	1.39E-05	1.39E-05	1.38E-05	1.38E-05	1.37E-05	1.37E-05	1.38E-05	1.37E-05	1.38E-05	1.40E-05	1.37E-05	1.37E-05	1.39E-05	1.37E-05	1.36E-05	1.38E-05	1.38E-05	1.36E-05	1.37E-05	1.37E-05	1.38E-05	1.39E-05	1.38E-05	1.37E-05	1.34E-05	1.36E-05	1.36E-05	1.38E-05	1.37E-05	1.37E-05	1.38E-05	1.38E-05	1.37E-05	1.39E-05	1.37E-05	1.38E-05	1.38E-05	1.38E-05	1.36E-05	1.37E-05	1.34E-05	1.36E-05
0.62	1.32E-05	1.43E-05	1.45E-05	1.44E-05	1.44E-05	1.46E-05	1.44E-05	1.48E-05	1.49E-05	1.49E-05	1.46E-05	1.48E-05	1.48E-05	1.51E-05	1.48E-05	1.48E-05	1.46E-05	1.47E-05	1.45E-05	1.47E-05	1.46E-05	1.44E-05	1.48E-05	1.48E-05	1.46E-05	1.48E-05	1.47E-05	1.47E-05	1.47E-05	1.46E-05	1.45E-05	1.45E-05	1.46E-05	1.46E-05	1.46E-05	1.47E-05	1.45E-05	1.44E-05	1.48E-05	1.46E-05	1.47E-05	1.45E-05	1.45E-05	1.45E-05	1.42E-05	1.46E-05	1.45E-05	1.45E-05	1.46E-05	1.45E-05	1.45E-05	1.45E-05	1.43E-05	1.47E-05	1.44E-05	1.46E-05	1.45E-05	1.44E-05	1.45E-05	1.43E-05	1.44E-05	1.46E-05	1.45E-05	1.43E-05	1.46E-05	1.45E-05	1.43E-05	1.44E-05	1.44E-05	1.46E-05	1.45E-05	1.45E-05	1.45E-05	1.44E-05	1.45E-05	1.42E-05	1.44E-05	1.46E-05	1.46E-05	1.44E-05	1.46E-05	1.44E-05	1.43E-05	1.42E-05	1.44E-05	1.44E-05	1.42E-05	1.43E-05	1.42E-05	1.41E-05	1.43E-05	1.42E-05	1.42E-05	1.44E-05	1.42E-05	1.41E-05	1.44E-05	1.42E-05	1.41E-05	1.42E-05	1.43E-05	1.41E-05	1.42E-05	1.42E-05	1.43E-05	1.44E-05	1.42E-05	1.42E-05	1.38E-05	1.41E-05	1.41E-05	1.43E-05	1.42E-05	1.41E-05	1.43E-05	1.43E-05	1.42E-05	1.44E-05	1.42E-05	1.43E-05	1.42E-05	1.42E-05	1.41E-05	1.42E-05	1.39E-05	1.40E-05
0.64	1.36E-05	1.48E-05	1.50E-05	1.49E-05	1.49E-05	1.51E-05	1.49E-05	1.53E-05	1.54E-05	1.54E-05	1.51E-05	1.53E-05	1.53E-05	1.56E-05	1.53E-05	1.53E-05	1.51E-05	1.52E-05	1.50E-05	1.52E-05	1.51E-05	1.49E-05	1.53E-05	1.53E-05	1.51E-05	1.53E-05	1.52E-05	1.52E-05	1.52E-05	1.51E-05	1.50E-05	1.50E-05	1.51E-05	1.51E-05	1.51E-05	1.52E-05	1.50E-05	1.49E-05	1.53E-05	1.51E-05	1.52E-05	1.50E-05	1.50E-05	1.50E-05	1.47E-05	1.51E-05	1.50E-05	1.50E-05	1.51E-05	1.50E-05	1.50E-05	1.50E-05	1.47E-05	1.52E-05	1.49E-05	1.51E-05	1.50E-05	1.49E-05	1.50E-05	1.48E-05	1.48E-05	1.51E-05	1.50E-05	1.47E-05	1.51E-05	1.49E-05	1.48E-05	1.49E-05	1.49E-05	1.51E-05	1.50E-05	1.49E-05	1.50E-05	1.49E-05	1.50E-05	1.47E-05	1.49E-05	1.51E-05	1.51E-05	1.49E-05	1.51E-05	1.49E-05	1.48E-05	1.46E-05	1.48E-05	1.49E-05	1.47E-05	1.47E-05	1.47E-05	1.46E-05	1.47E-05	1.47E-05	1.47E-05	1.49E-05	1.47E-05	1.46E-05	1.49E-05	1.47E-05	1.46E-05	1.47E-05	1.47E-05	1.46E-05	1.47E-05	1.46E-05	1.48E-05	1.49E-05	1.47E-05	1.46E-05	1.43E-05	1.45E-05	1.46E-05	1.48E-05	1.47E-05	1.46E-05	1.48E-05	1.48E-05	1.47E-05	1.49E-05	1.47E-05	1.48E-05	1.47E-05	1.47E-05	1.46E-05	1.47E-05	1.44E-05	1.45E-05
0.66	1.41E-05	1.53E-05	1.55E-05	1.54E-05	1.53E-05	1.56E-05	1.54E-05	1.58E-05	1.59E-05	1.59E-05	1.56E-05	1.58E-05	1.58E-05	1.61E-05	1.58E-05	1.58E-05	1.56E-05	1.57E-05	1.55E-05	1.56E-05	1.56E-05	1.54E-05	1.58E-05	1.58E-05	1.56E-05	1.58E-05	1.57E-05	1.57E-05	1.57E-05	1.56E-05	1.55E-05	1.55E-05	1.56E-05	1.55E-05	1.56E-05	1.57E-05	1.55E-05	1.54E-05	1.58E-05	1.56E-05	1.57E-05	1.55E-05	1.55E-05	1.55E-05	1.52E-05	1.56E-05	1.55E-05	1.55E-05	1.56E-05	1.55E-05	1.55E-05	1.54E-05	1.52E-05	1.57E-05	1.54E-05	1.56E-05	1.55E-05	1.54E-05	1.55E-05	1.53E-05	1.53E-05	1.56E-05	1.55E-05	1.52E-05	1.56E-05	1.54E-05	1.53E-05	1.54E-05	1.54E-05	1.56E-05	1.55E-05	1.54E-05	1.55E-05	1.53E-05	1.55E-05	1.52E-05	1.54E-05	1.56E-05	1.56E-05	1.54E-05	1.56E-05	1.54E-05	1.52E-05	1.51E-05	1.53E-05	1.54E-05	1.52E-05	1.52E-05	1.52E-05	1.51E-05	1.52E-05	1.52E-05	1.52E-05	1.54E-05	1.52E-05	1.51E-05	1.54E-05	1.52E-05	1.51E-05	1.52E-05	1.52E-05	1.51E-05	1.52E-05	1.51E-05	1.53E-05	1.53E-05	1.52E-05	1.51E-05	1.48E-05	1.50E-05	1.51E-05	1.53E-05	1.51E-05	1.51E-05	1.52E-05	1.53E-05	1.51E-05	1.54E-05	1.51E-05	1.52E-05	1.52E-05	1.52E-05	1.51E-05	1.52E-05	1.48E-05	1.50E-05
0.68	1.45E-05	1.58E-05	1.59E-05	1.58E-05	1.58E-05	1.61E-05	1.58E-05	1.63E-05	1.64E-05	1.64E-05	1.61E-05	1.63E-05	1.63E-05	1.66E-05	1.63E-05	1.63E-05	1.61E-05	1.62E-05	1.60E-05	1.61E-05	1.61E-05	1.59E-05	1.63E-05	1.63E-05	1.61E-05	1.63E-05	1.62E-05	1.62E-05	1.62E-05	1.61E-05	1.60E-05	1.60E-05	1.61E-05	1.60E-05	1.60E-05	1.62E-05	1.60E-05	1.59E-05	1.63E-05	1.61E-05	1.62E-05	1.60E-05	1.60E-05	1.60E-05	1.57E-05	1.61E-05	1.60E-05	1.60E-05	1.61E-05	1.60E-05	1.59E-05	1.59E-05	1.57E-05	1.62E-05	1.59E-05	1.61E-05	1.60E-05	1.59E-05	1.60E-05	1.58E-05	1.58E-05	1.61E-05	1.60E-05	1.57E-05	1.61E-05	1.59E-05	1.58E-05	1.59E-05	1.59E-05	1.60E-05	1.60E-05	1.59E-05	1.60E-05	1.58E-05	1.60E-05	1.57E-05	1.59E-05	1.61E-05	1.61E-05	1.59E-05	1.61E-05	1.59E-05	1.57E-05	1.56E-05	1.58E-05	1.59E-05	1.57E-05	1.57E-05	1.57E-05	1.56E-05	1.57E-05	1.56E-05	1.57E-05	1.59E-05	1.57E-05	1.56E-05	1.59E-05	1.57E-05	1.55E-05	1.57E-05	1.57E-05	1.55E-05	1.56E-05	1.56E-05	1.57E-05	1.58E-05	1.57E-05	1.56E-05	1.52E-05	1.55E-05	1.56E-05	1.57E-05	1.56E-05	1.56E-05	1.57E-05	1.58E-05	1.56E-05	1.59E-05	1.56E-05	1.57E-05	1.57E-05	1.57E-05	1.55E-05	1.57E-05	1.53E-05	1.55E-05
0.7	1.49E-05	1.63E-05	1.64E-05	1.63E-05	1.63E-05	1.66E-05	1.63E-05	1.68E-05	1.69E-05	1.69E-05	1.66E-05	1.68E-05	1.68E-05	1.71E-05	1.68E-05	1.68E-05	1.66E-05	1.67E-05	1.65E-05	1.66E-05	1.66E-05	1.64E-05	1.68E-05	1.68E-05	1.66E-05	1.68E-05	1.67E-05	1.67E-05	1.67E-05	1.66E-05	1.65E-05	1.65E-05	1.66E-05	1.65E-05	1.65E-05	1.67E-05	1.65E-05	1.64E-05	1.68E-05	1.66E-05	1.67E-05	1.65E-05	1.65E-05	1.64E-05	1.62E-05	1.66E-05	1.65E-05	1.64E-05	1.66E-05	1.65E-05	1.64E-05	1.64E-05	1.62E-05	1.67E-05	1.64E-05	1.66E-05	1.65E-05	1.64E-05	1.65E-05	1.63E-05	1.63E-05	1.66E-05	1.65E-05	1.62E-05	1.66E-05	1.64E-05	1.63E-05	1.64E-05	1.64E-05	1.65E-05	1.64E-05	1.64E-05	1.64E-05	1.63E-05	1.64E-05	1.61E-05	1.64E-05	1.65E-05	1.66E-05	1.64E-05	1.66E-05	1.64E-05	1.62E-05	1.61E-05	1.63E-05	1.64E-05	1.62E-05	1.62E-05	1.61E-05	1.60E-05	1.62E-05	1.61E-05	1.62E-05	1.64E-05	1.61E-05	1.60E-05	1.64E-05	1.62E-05	1.60E-05	1.62E-05	1.62E-05	1.60E-05	1.61E-05	1.61E-05	1.62E-05	1.63E-05	1.62E-05	1.61E-05	1.57E-05	1.60E-05	1.60E-05	1.62E-05	1.61E-05	1.60E-05	1.62E-05	1.63E-05	1.61E-05	1.64E-05	1.61E-05	1.62E-05	1.62E-05	1.62E-05	1.60E-05	1.61E-05	1.58E-05	1.59E-05
0.72	1.54E-05	1.68E-05	1.69E-05	1.68E-05	1.68E-05	1.71E-05	1.68E-05	1.73E-05	1.74E-05	1.75E-05	1.71E-05	1.73E-05	1.73E-05	1.76E-05	1.73E-05	1.73E-05	1.71E-05	1.72E-05	1.70E-05	1.71E-05	1.71E-05	1.69E-05	1.73E-05	1.73E-05	1.71E-05	1.73E-05	1.72E-05	1.72E-05	1.72E-05	1.71E-05	1.70E-05	1.69E-05	1.71E-05	1.70E-05	1.70E-05	1.72E-05	1.70E-05	1.69E-05	1.73E-05	1.71E-05	1.72E-05	1.70E-05	1.70E-05	1.69E-05	1.66E-05	1.71E-05	1.69E-05	1.69E-05	1.71E-05	1.70E-05	1.69E-05	1.69E-05	1.67E-05	1.72E-05	1.68E-05	1.71E-05	1.70E-05	1.69E-05	1.70E-05	1.67E-05	1.68E-05	1.71E-05	1.70E-05	1.67E-05	1.71E-05	1.69E-05	1.68E-05	1.69E-05	1.69E-05	1.71E-05	1.69E-05	1.69E-05	1.69E-05	1.68E-05	1.69E-05	1.66E-05	1.69E-05	1.70E-05	1.71E-05	1.69E-05	1.71E-05	1.69E-05	1.67E-05	1.66E-05	1.68E-05	1.69E-05	1.66E-05	1.67E-05	1.66E-05	1.65E-05	1.67E-05	1.66E-05	1.67E-05	1.69E-05	1.66E-05	1.65E-05	1.69E-05	1.66E-05	1.65E-05	1.66E-05	1.67E-05	1.65E-05	1.66E-05	1.66E-05	1.67E-05	1.68E-05	1.67E-05	1.66E-05	1.62E-05	1.64E-05	1.65E-05	1.67E-05	1.66E-05	1.65E-05	1.67E-05	1.68E-05	1.66E-05	1.68E-05	1.66E-05	1.67E-05	1.66E-05	1.66E-05	1.65E-05	1.66E-05	1.62E-05	1.64E-05
0.74	1.58E-05	1.73E-05	1.74E-05	1.73E-05	1.73E-05	1.76E-05	1.73E-05	1.78E-05	1.79E-05	1.80E-05	1.76E-05	1.78E-05	1.78E-05	1.82E-05	1.78E-05	1.78E-05	1.76E-05	1.77E-05	1.75E-05	1.77E-05	1.76E-05	1.74E-05	1.78E-05	1.78E-05	1.76E-05	1.78E-05	1.77E-05	1.77E-05	1.77E-05	1.76E-05	1.75E-05	1.74E-05	1.76E-05	1.75E-05	1.75E-05	1.77E-05	1.75E-05	1.74E-05	1.78E-05	1.76E-05	1.77E-05	1.75E-05	1.75E-05	1.74E-05	1.71E-05	1.76E-05	1.74E-05	1.74E-05	1.76E-05	1.75E-05	1.74E-05	1.74E-05	1.72E-05	1.77E-05	1.73E-05	1.76E-05	1.75E-05	1.74E-05	1.75E-05	1.72E-05	1.73E-05	1.76E-05	1.75E-05	1.72E-05	1.76E-05	1.74E-05	1.72E-05	1.74E-05	1.74E-05	1.76E-05	1.74E-05	1.74E-05	1.74E-05	1.73E-05	1.74E-05	1.71E-05	1.74E-05	1.75E-05	1.76E-05	1.74E-05	1.76E-05	1.74E-05	1.72E-05	1.70E-05	1.73E-05	1.74E-05	1.71E-05	1.72E-05	1.71E-05	1.70E-05	1.72E-05	1.71E-05	1.71E-05	1.74E-05	1.71E-05	1.70E-05	1.74E-05	1.71E-05	1.70E-05	1.71E-05	1.72E-05	1.70E-05	1.71E-05	1.70E-05	1.72E-05	1.73E-05	1.71E-05	1.70E-05	1.67E-05	1.69E-05	1.70E-05	1.72E-05	1.71E-05	1.70E-05	1.72E-05	1.73E-05	1.71E-05	1.73E-05	1.71E-05	1.72E-05	1.71E-05	1.71E-05	1.70E-05	1.71E-05	1.67E-05	1.69E-05
0.76	1.63E-05	1.78E-05	1.79E-05	1.78E-05	1.78E-05	1.81E-05	1.78E-05	1.83E-05	1.84E-05	1.85E-05	1.81E-05	1.83E-05	1.83E-05	1.87E-05	1.83E-05	1.83E-05	1.81E-05	1.82E-05	1.80E-05	1.82E-05	1.81E-05	1.79E-05	1.84E-05	1.83E-05	1.81E-05	1.83E-05	1.82E-05	1.82E-05	1.82E-05	1.81E-05	1.80E-05	1.79E-05	1.81E-05	1.80E-05	1.80E-05	1.82E-05	1.80E-05	1.79E-05	1.83E-05	1.81E-05	1.82E-05	1.80E-05	1.80E-05	1.79E-05	1.76E-05	1.81E-05	1.79E-05	1.79E-05	1.81E-05	1.80E-05	1.79E-05	1.79E-05	1.77E-05	1.82E-05	1.78E-05	1.81E-05	1.80E-05	1.79E-05	1.80E-05	1.77E-05	1.78E-05	1.81E-05	1.80E-05	1.77E-05	1.81E-05	1.79E-05	1.77E-05	1.79E-05	1.79E-05	1.81E-05	1.79E-05	1.79E-05	1.79E-05	1.78E-05	1.79E-05	1.76E-05	1.79E-05	1.81E-05	1.81E-05	1.79E-05	1.81E-05	1.79E-05	1.77E-05	1.75E-05	1.78E-05	1.79E-05	1.76E-05	1.77E-05	1.76E-05	1.75E-05	1.77E-05	1.76E-05	1.76E-05	1.79E-05	1.76E-05	1.75E-05	1.79E-05	1.76E-05	1.75E-05	1.76E-05	1.77E-05	1.75E-05	1.76E-05	1.75E-05	1.77E-05	1.78E-05	1.76E-05	1.75E-05	1.71E-05	1.74E-05	1.75E-05	1.77E-05	1.76E-05	1.75E-05	1.77E-05	1.77E-05	1.76E-05	1.78E-05	1.75E-05	1.77E-05	1.76E-05	1.76E-05	1.75E-05	1.76E-05	1.72E-05	1.74E-05
0.78	1.67E-05	1.83E-05	1.84E-05	1.83E-05	1.83E-05	1.86E-05	1.83E-05	1.88E-05	1.89E-05	1.90E-05	1.86E-05	1.88E-05	1.88E-05	1.92E-05	1.88E-05	1.89E-05	1.86E-05	1.88E-05	1.85E-05	1.87E-05	1.86E-05	1.84E-05	1.89E-05	1.88E-05	1.86E-05	1.89E-05	1.87E-05	1.88E-05	1.87E-05	1.87E-05	1.85E-05	1.84E-05	1.86E-05	1.85E-05	1.86E-05	1.87E-05	1.85E-05	1.84E-05	1.88E-05	1.86E-05	1.87E-05	1.85E-05	1.85E-05	1.84E-05	1.81E-05	1.86E-05	1.85E-05	1.84E-05	1.86E-05	1.85E-05	1.84E-05	1.84E-05	1.81E-05	1.88E-05	1.83E-05	1.86E-05	1.85E-05	1.84E-05	1.85E-05	1.82E-05	1.83E-05	1.86E-05	1.85E-05	1.82E-05	1.86E-05	1.84E-05	1.82E-05	1.84E-05	1.84E-05	1.86E-05	1.84E-05	1.84E-05	1.84E-05	1.83E-05	1.84E-05	1.81E-05	1.84E-05	1.86E-05	1.86E-05	1.84E-05	1.86E-05	1.84E-05	1.82E-05	1.80E-05	1.83E-05	1.84E-05	1.81E-05	1.82E-05	1.81E-05	1.80E-05	1.82E-05	1.81E-05	1.81E-05	1.84E-05	1.81E-05	1.80E-05	1.84E-05	1.81E-05	1.80E-05	1.81E-05	1.82E-05	1.80E-05	1.81E-05	1.80E-05	1.82E-05	1.83E-05	1.81E-05	1.80E-05	1.76E-05	1.79E-05	1.80E-05	1.82E-05	1.81E-05	1.80E-05	1.82E-05	1.82E-05	1.81E-05	1.83E-05	1.80E-05	1.82E-05	1.81E-05	1.81E-05	1.80E-05	1.81E-05	1.77E-05	1.79E-05
0.8	1.72E-05	1.88E-05	1.89E-05	1.88E-05	1.88E-05	1.91E-05	1.88E-05	1.93E-05	1.95E-05	1.95E-05	1.91E-05	1.93E-05	1.93E-05	1.97E-05	1.94E-05	1.94E-05	1.91E-05	1.93E-05	1.90E-05	1.92E-05	1.92E-05	1.89E-05	1.94E-05	1.93E-05	1.91E-05	1.94E-05	1.92E-05	1.93E-05	1.93E-05	1.92E-05	1.90E-05	1.90E-05	1.91E-05	1.90E-05	1.91E-05	1.92E-05	1.90E-05	1.89E-05	1.93E-05	1.91E-05	1.92E-05	1.90E-05	1.90E-05	1.89E-05	1.86E-05	1.91E-05	1.90E-05	1.89E-05	1.91E-05	1.90E-05	1.89E-05	1.89E-05	1.86E-05	1.93E-05	1.88E-05	1.91E-05	1.90E-05	1.89E-05	1.90E-05	1.87E-05	1.88E-05	1.91E-05	1.90E-05	1.87E-05	1.92E-05	1.89E-05	1.87E-05	1.89E-05	1.89E-05	1.91E-05	1.89E-05	1.89E-05	1.90E-05	1.88E-05	1.89E-05	1.86E-05	1.89E-05	1.91E-05	1.91E-05	1.89E-05	1.91E-05	1.89E-05	1.87E-05	1.85E-05	1.88E-05	1.89E-05	1.86E-05	1.87E-05	1.86E-05	1.85E-05	1.87E-05	1.86E-05	1.86E-05	1.89E-05	1.86E-05	1.85E-05	1.89E-05	1.86E-05	1.85E-05	1.86E-05	1.86E-05	1.84E-05	1.86E-05	1.85E-05	1.87E-05	1.88E-05	1.86E-05	1.85E-05	1.81E-05	1.84E-05	1.85E-05	1.87E-05	1.86E-05	1.85E-05	1.87E-05	1.87E-05	1.86E-05	1.88E-05	1.85E-05	1.87E-05	1.86E-05	1.86E-05	1.85E-05	1.86E-05	1.82E-05	1.84E-05
0.82	1.77E-05	1.93E-05	1.95E-05	1.93E-05	1.93E-05	1.96E-05	1.93E-05	1.99E-05	2.00E-05	2.01E-05	1.97E-05	1.98E-05	1.98E-05	2.03E-05	1.99E-05	1.99E-05	1.96E-05	1.98E-05	1.95E-05	1.97E-05	1.97E-05	1.94E-05	1.99E-05	1.98E-05	1.96E-05	1.99E-05	1.97E-05	1.98E-05	1.98E-05	1.97E-05	1.95E-05	1.95E-05	1.97E-05	1.96E-05	1.96E-05	1.98E-05	1.95E-05	1.94E-05	1.99E-05	1.96E-05	1.97E-05	1.95E-05	1.95E-05	1.95E-05	1.91E-05	1.96E-05	1.95E-05	1.95E-05	1.96E-05	1.95E-05	1.94E-05	1.94E-05	1.91E-05	1.98E-05	1.93E-05	1.97E-05	1.95E-05	1.94E-05	1.95E-05	1.92E-05	1.93E-05	1.96E-05	1.95E-05	1.91E-05	1.97E-05	1.94E-05	1.92E-05	1.94E-05	1.94E-05	1.96E-05	1.95E-05	1.94E-05	1.95E-05	1.93E-05	1.95E-05	1.91E-05	1.94E-05	1.96E-05	1.96E-05	1.94E-05	1.96E-05	1.94E-05	1.92E-05	1.90E-05	1.93E-05	1.94E-05	1.91E-05	1.92E-05	1.91E-05	1.90E-05	1.92E-05	1.91E-05	1.91E-05	1.94E-05	1.91E-05	1.90E-05	1.94E-05	1.91E-05	1.90E-05	1.91E-05	1.91E-05	1.89E-05	1.91E-05	1.90E-05	1.92E-05	1.93E-05	1.91E-05	1.90E-05	1.86E-05	1.89E-05	1.90E-05	1.92E-05	1.91E-05	1.90E-05	1.92E-05	1.92E-05	1.91E-05	1.93E-05	1.90E-05	1.92E-05	1.91E-05	1.91E-05	1.90E-05	1.91E-05	1.87E-05	1.89E-05
0.84	1.81E-05	1.98E-05	2.00E-05	1.98E-05	1.98E-05	2.01E-05	1.98E-05	2.04E-05	2.05E-05	2.06E-05	2.02E-05	2.04E-05	2.04E-05	2.08E-05	2.04E-05	2.04E-05	2.01E-05	2.03E-05	2.00E-05	2.02E-05	2.02E-05	1.99E-05	2.04E-05	2.04E-05	2.01E-05	2.04E-05	2.03E-05	2.03E-05	2.03E-05	2.02E-05	2.00E-05	2.00E-05	2.02E-05	2.01E-05	2.01E-05	2.03E-05	2.00E-05	1.99E-05	2.04E-05	2.01E-05	2.03E-05	2.00E-05	2.00E-05	2.00E-05	1.96E-05	2.01E-05	2.00E-05	2.00E-05	2.01E-05	2.00E-05	2.00E-05	1.99E-05	1.96E-05	2.03E-05	1.99E-05	2.02E-05	2.00E-05	1.99E-05	2.00E-05	1.97E-05	1.98E-05	2.01E-05	2.00E-05	1.97E-05	2.02E-05	1.99E-05	1.97E-05	1.99E-05	1.99E-05	2.01E-05	2.00E-05	1.99E-05	2.00E-05	1.98E-05	2.00E-05	1.96E-05	1.99E-05	2.01E-05	2.02E-05	1.99E-05	2.01E-05	1.99E-05	1.97E-05	1.95E-05	1.98E-05	1.99E-05	1.96E-05	1.97E-05	1.96E-05	1.95E-05	1.97E-05	1.96E-05	1.96E-05	1.99E-05	1.96E-05	1.95E-05	1.99E-05	1.96E-05	1.95E-05	1.96E-05	1.96E-05	1.94E-05	1.96E-05	1.95E-05	1.97E-05	1.98E-05	1.96E-05	1.95E-05	1.91E-05	1.94E-05	1.95E-05	1.97E-05	1.96E-05	1.95E-05	1.97E-05	1.98E-05	1.96E-05	1.99E-05	1.95E-05	1.97E-05	1.96E-05	1.96E-05	1.95E-05	1.96E-05	1.91E-05	1.94E-05
0.86	1.86E-05	2.03E-05	2.05E-05	2.03E-05	2.03E-05	2.07E-05	2.03E-05	2.09E-05	2.10E-05	2.11E-05	2.07E-05	2.09E-05	2.09E-05	2.13E-05	2.09E-05	2.10E-05	2.06E-05	2.08E-05	2.05E-05	2.07E-05	2.07E-05	2.04E-05	2.10E-05	2.09E-05	2.06E-05	2.09E-05	2.08E-05	2.08E-05	2.08E-05	2.07E-05	2.05E-05	2.05E-05	2.07E-05	2.06E-05	2.06E-05	2.08E-05	2.06E-05	2.04E-05	2.09E-05	2.06E-05	2.08E-05	2.05E-05	2.06E-05	2.05E-05	2.01E-05	2.07E-05	2.05E-05	2.05E-05	2.06E-05	2.05E-05	2.05E-05	2.04E-05	2.01E-05	2.08E-05	2.04E-05	2.07E-05	2.05E-05	2.04E-05	2.05E-05	2.02E-05	2.03E-05	2.07E-05	2.05E-05	2.02E-05	2.07E-05	2.04E-05	2.02E-05	2.04E-05	2.04E-05	2.06E-05	2.05E-05	2.04E-05	2.05E-05	2.03E-05	2.05E-05	2.01E-05	2.04E-05	2.06E-05	2.07E-05	2.04E-05	2.06E-05	2.04E-05	2.02E-05	2.00E-05	2.03E-05	2.04E-05	2.01E-05	2.02E-05	2.01E-05	2.00E-05	2.02E-05	2.01E-05	2.01E-05	2.04E-05	2.01E-05	2.00E-05	2.04E-05	2.01E-05	2.00E-05	2.01E-05	2.02E-05	1.99E-05	2.01E-05	2.00E-05	2.02E-05	2.03E-05	2.01E-05	2.00E-05	1.96E-05	1.99E-05	2.00E-05	2.02E-05	2.01E-05	2.00E-05	2.02E-05	2.03E-05	2.01E-05	2.04E-05	2.00E-05	2.02E-05	2.01E-05	2.01E-05	2.00E-05	2.01E-05	1.96E-05	1.98E-05
0.88	1.90E-05	2.08E-05	2.10E-05	2.09E-05	2.08E-05	2.12E-05	2.08E-05	2.14E-05	2.16E-05	2.17E-05	2.12E-05	2.14E-05	2.14E-05	2.19E-05	2.15E-05	2.15E-05	2.12E-05	2.14E-05	2.10E-05	2.13E-05	2.12E-05	2.09E-05	2.15E-05	2.14E-05	2.12E-05	2.15E-05	2.13E-05	2.14E-05	2.13E-05	2.12E-05	2.10E-05	2.10E-05	2.12E-05	2.11E-05	2.11E-05	2.13E-05	2.11E-05	2.09E-05	2.14E-05	2.11E-05	2.13E-05	2.10E-05	2.11E-05	2.10E-05	2.06E-05	2.12E-05	2.10E-05	2.10E-05	2.11E-05	2.10E-05	2.10E-05	2.10E-05	2.07E-05	2.14E-05	2.09E-05	2.12E-05	2.10E-05	2.09E-05	2.11E-05	2.08E-05	2.08E-05	2.12E-05	2.11E-05	2.07E-05	2.12E-05	2.10E-05	2.08E-05	2.09E-05	2.09E-05	2.11E-05	2.10E-05	2.10E-05	2.10E-05	2.08E-05	2.10E-05	2.06E-05	2.09E-05	2.11E-05	2.12E-05	2.09E-05	2.11E-05	2.09E-05	2.07E-05	2.05E-05	2.08E-05	2.09E-05	2.06E-05	2.07E-05	2.06E-05	2.05E-05	2.07E-05	2.06E-05	2.06E-05	2.10E-05	2.06E-05	2.05E-05	2.09E-05	2.06E-05	2.05E-05	2.06E-05	2.07E-05	2.04E-05	2.06E-05	2.05E-05	2.07E-05	2.08E-05	2.06E-05	2.05E-05	2.00E-05	2.04E-05	2.05E-05	2.07E-05	2.06E-05	2.05E-05	2.07E-05	2.08E-05	2.06E-05	2.09E-05	2.05E-05	2.07E-05	2.06E-05	2.06E-05	2.05E-05	2.06E-05	2.01E-05	2.03E-05
0.9	1.95E-05	2.13E-05	2.15E-05	2.14E-05	2.13E-05	2.17E-05	2.14E-05	2.20E-05	2.21E-05	2.22E-05	2.17E-05	2.20E-05	2.19E-05	2.24E-05	2.20E-05	2.20E-05	2.17E-05	2.19E-05	2.15E-05	2.18E-05	2.18E-05	2.15E-05	2.20E-05	2.19E-05	2.17E-05	2.20E-05	2.18E-05	2.19E-05	2.19E-05	2.18E-05	2.16E-05	2.15E-05	2.17E-05	2.16E-05	2.16E-05	2.19E-05	2.16E-05	2.15E-05	2.20E-05	2.17E-05	2.18E-05	2.15E-05	2.16E-05	2.15E-05	2.11E-05	2.17E-05	2.15E-05	2.15E-05	2.17E-05	2.16E-05	2.15E-05	2.15E-05	2.12E-05	2.19E-05	2.14E-05	2.17E-05	2.15E-05	2.14E-05	2.16E-05	2.13E-05	2.13E-05	2.17E-05	2.16E-05	2.12E-05	2.18E-05	2.15E-05	2.13E-05	2.15E-05	2.14E-05	2.17E-05	2.15E-05	2.15E-05	2.15E-05	2.14E-05	2.15E-05	2.11E-05	2.14E-05	2.17E-05	2.17E-05	2.14E-05	2.17E-05	2.15E-05	2.12E-05	2.10E-05	2.13E-05	2.14E-05	2.11E-05	2.12E-05	2.11E-05	2.10E-05	2.12E-05	2.11E-05	2.11E-05	2.15E-05	2.11E-05	2.10E-05	2.14E-05	2.11E-05	2.10E-05	2.11E-05	2.12E-05	2.09E-05	2.11E-05	2.10E-05	2.12E-05	2.13E-05	2.11E-05	2.10E-05	2.05E-05	2.09E-05	2.10E-05	2.12E-05	2.11E-05	2.10E-05	2.12E-05	2.13E-05	2.11E-05	2.14E-05	2.10E-05	2.12E-05	2.11E-05	2.11E-05	2.10E-05	2.11E-05	2.06E-05	2.08E-05
0.92	2.00E-05	2.19E-05	2.20E-05	2.19E-05	2.19E-05	2.22E-05	2.19E-05	2.25E-05	2.26E-05	2.27E-05	2.23E-05	2.25E-05	2.25E-05	2.30E-05	2.25E-05	2.25E-05	2.22E-05	2.24E-05	2.21E-05	2.23E-05	2.23E-05	2.20E-05	2.26E-05	2.25E-05	2.22E-05	2.26E-05	2.24E-05	2.24E-05	2.24E-05	2.23E-05	2.21E-05	2.20E-05	2.23E-05	2.22E-05	2.22E-05	2.24E-05	2.21E-05	2.20E-05	2.25E-05	2.22E-05	2.24E-05	2.21E-05	2.21E-05	2.20E-05	2.16E-05	2.22E-05	2.20E-05	2.20E-05	2.22E-05	2.21E-05	2.20E-05	2.20E-05	2.17E-05	2.24E-05	2.19E-05	2.23E-05	2.21E-05	2.19E-05	2.21E-05	2.18E-05	2.18E-05	2.22E-05	2.21E-05	2.17E-05	2.23E-05	2.20E-05	2.18E-05	2.20E-05	2.20E-05	2.22E-05	2.20E-05	2.20E-05	2.20E-05	2.19E-05	2.20E-05	2.16E-05	2.20E-05	2.22E-05	2.23E-05	2.20E-05	2.22E-05	2.20E-05	2.17E-05	2.15E-05	2.18E-05	2.20E-05	2.16E-05	2.17E-05	2.16E-05	2.15E-05	2.17E-05	2.16E-05	2.17E-05	2.20E-05	2.16E-05	2.15E-05	2.20E-05	2.16E-05	2.15E-05	2.16E-05	2.17E-05	2.14E-05	2.16E-05	2.15E-05	2.18E-05	2.19E-05	2.17E-05	2.15E-05	2.10E-05	2.14E-05	2.15E-05	2.17E-05	2.16E-05	2.15E-05	2.17E-05	2.18E-05	2.16E-05	2.19E-05	2.16E-05	2.17E-05	2.16E-05	2.16E-05	2.15E-05	2.16E-05	2.11E-05	2.14E-05
0.94	2.04E-05	2.24E-05	2.26E-05	2.24E-05	2.24E-05	2.28E-05	2.24E-05	2.31E-05	2.32E-05	2.33E-05	2.28E-05	2.30E-05	2.30E-05	2.35E-05	2.31E-05	2.31E-05	2.28E-05	2.30E-05	2.26E-05	2.29E-05	2.28E-05	2.25E-05	2.31E-05	2.30E-05	2.27E-05	2.31E-05	2.29E-05	2.30E-05	2.29E-05	2.28E-05	2.26E-05	2.26E-05	2.28E-05	2.27E-05	2.27E-05	2.29E-05	2.27E-05	2.25E-05	2.31E-05	2.27E-05	2.29E-05	2.26E-05	2.27E-05	2.26E-05	2.22E-05	2.28E-05	2.26E-05	2.26E-05	2.27E-05	2.26E-05	2.25E-05	2.25E-05	2.22E-05	2.30E-05	2.24E-05	2.28E-05	2.26E-05	2.25E-05	2.26E-05	2.23E-05	2.24E-05	2.28E-05	2.27E-05	2.22E-05	2.28E-05	2.25E-05	2.23E-05	2.25E-05	2.25E-05	2.27E-05	2.26E-05	2.25E-05	2.26E-05	2.24E-05	2.26E-05	2.21E-05	2.25E-05	2.27E-05	2.28E-05	2.25E-05	2.28E-05	2.25E-05	2.22E-05	2.20E-05	2.24E-05	2.25E-05	2.22E-05	2.22E-05	2.22E-05	2.20E-05	2.22E-05	2.21E-05	2.22E-05	2.25E-05	2.21E-05	2.20E-05	2.25E-05	2.21E-05	2.20E-05	2.22E-05	2.22E-05	2.20E-05	2.21E-05	2.20E-05	2.23E-05	2.24E-05	2.22E-05	2.20E-05	2.15E-05	2.19E-05	2.20E-05	2.23E-05	2.21E-05	2.20E-05	2.22E-05	2.23E-05	2.21E-05	2.24E-05	2.21E-05	2.22E-05	2.22E-05	2.22E-05	2.20E-05	2.22E-05	2.16E-05	2.19E-05
0.96	2.09E-05	2.29E-05	2.31E-05	2.29E-05	2.29E-05	2.33E-05	2.29E-05	2.36E-05	2.37E-05	2.38E-05	2.33E-05	2.36E-05	2.36E-05	2.41E-05	2.36E-05	2.36E-05	2.33E-05	2.35E-05	2.31E-05	2.34E-05	2.34E-05	2.30E-05	2.37E-05	2.36E-05	2.33E-05	2.37E-05	2.34E-05	2.35E-05	2.35E-05	2.34E-05	2.31E-05	2.31E-05	2.33E-05	2.32E-05	2.32E-05	2.35E-05	2.32E-05	2.30E-05	2.36E-05	2.32E-05	2.34E-05	2.31E-05	2.32E-05	2.31E-05	2.27E-05	2.33E-05	2.31E-05	2.31E-05	2.33E-05	2.31E-05	2.31E-05	2.31E-05	2.27E-05	2.35E-05	2.30E-05	2.33E-05	2.31E-05	2.30E-05	2.32E-05	2.28E-05	2.29E-05	2.33E-05	2.32E-05	2.27E-05	2.34E-05	2.30E-05	2.28E-05	2.30E-05	2.30E-05	2.33E-05	2.31E-05	2.31E-05	2.31E-05	2.29E-05	2.31E-05	2.26E-05	2.30E-05	2.33E-05	2.33E-05	2.30E-05	2.33E-05	2.30E-05	2.28E-05	2.26E-05	2.29E-05	2.30E-05	2.27E-05	2.27E-05	2.27E-05	2.25E-05	2.27E-05	2.26E-05	2.27E-05	2.31E-05	2.27E-05	2.25E-05	2.30E-05	2.27E-05	2.25E-05	2.27E-05	2.27E-05	2.25E-05	2.26E-05	2.26E-05	2.28E-05	2.29E-05	2.27E-05	2.26E-05	2.20E-05	2.24E-05	2.25E-05	2.28E-05	2.26E-05	2.25E-05	2.28E-05	2.29E-05	2.26E-05	2.30E-05	2.26E-05	2.28E-05	2.27E-05	2.27E-05	2.25E-05	2.27E-05	2.21E-05	2.24E-05
0.98	2.14E-05	2.34E-05	2.36E-05	2.35E-05	2.34E-05	2.38E-05	2.35E-05	2.42E-05	2.43E-05	2.44E-05	2.39E-05	2.41E-05	2.41E-05	2.46E-05	2.42E-05	2.42E-05	2.38E-05	2.40E-05	2.37E-05	2.39E-05	2.39E-05	2.36E-05	2.42E-05	2.41E-05	2.38E-05	2.42E-05	2.40E-05	2.40E-05	2.40E-05	2.39E-05	2.37E-05	2.36E-05	2.39E-05	2.37E-05	2.38E-05	2.40E-05	2.37E-05	2.36E-05	2.41E-05	2.38E-05	2.40E-05	2.36E-05	2.37E-05	2.36E-05	2.32E-05	2.38E-05	2.36E-05	2.36E-05	2.38E-05	2.37E-05	2.36E-05	2.36E-05	2.32E-05	2.41E-05	2.35E-05	2.39E-05	2.37E-05	2.35E-05	2.37E-05	2.34E-05	2.34E-05	2.39E-05	2.37E-05	2.33E-05	2.39E-05	2.36E-05	2.34E-05	2.36E-05	2.36E-05	2.38E-05	2.36E-05	2.36E-05	2.36E-05	2.35E-05	2.36E-05	2.32E-05	2.36E-05	2.38E-05	2.39E-05	2.35E-05	2.38E-05	2.36E-05	2.33E-05	2.31E-05	2.34E-05	2.35E-05	2.32E-05	2.33E-05	2.32E-05	2.30E-05	2.33E-05	2.32E-05	2.32E-05	2.36E-05	2.32E-05	2.30E-05	2.35E-05	2.32E-05	2.30E-05	2.32E-05	2.32E-05	2.30E-05	2.32E-05	2.31E-05	2.33E-05	2.34E-05	2.32E-05	2.31E-05	2.25E-05	2.29E-05	2.30E-05	2.33E-05	2.31E-05	2.30E-05	2.33E-05	2.34E-05	2.31E-05	2.35E-05	2.31E-05	2.33E-05	2.32E-05	2.32E-05	2.30E-05	2.32E-05	2.26E-05	2.29E-05
1	2.19E-05	2.40E-05	2.42E-05	2.40E-05	2.40E-05	2.44E-05	2.40E-05	2.47E-05	2.48E-05	2.49E-05	2.44E-05	2.47E-05	2.46E-05	2.52E-05	2.47E-05	2.47E-05	2.44E-05	2.46E-05	2.42E-05	2.45E-05	2.44E-05	2.41E-05	2.48E-05	2.47E-05	2.44E-05	2.48E-05	2.45E-05	2.46E-05	2.46E-05	2.44E-05	2.42E-05	2.42E-05	2.44E-05	2.43E-05	2.43E-05	2.46E-05	2.43E-05	2.41E-05	2.47E-05	2.43E-05	2.45E-05	2.42E-05	2.43E-05	2.42E-05	2.37E-05	2.44E-05	2.42E-05	2.42E-05	2.43E-05	2.42E-05	2.41E-05	2.41E-05	2.38E-05	2.46E-05	2.40E-05	2.44E-05	2.42E-05	2.41E-05	2.42E-05	2.39E-05	2.40E-05	2.44E-05	2.43E-05	2.38E-05	2.45E-05	2.41E-05	2.39E-05	2.41E-05	2.41E-05	2.43E-05	2.42E-05	2.41E-05	2.42E-05	2.40E-05	2.42E-05	2.37E-05	2.41E-05	2.43E-05	2.44E-05	2.41E-05	2.44E-05	2.41E-05	2.38E-05	2.36E-05	2.39E-05	2.41E-05	2.37E-05	2.38E-05	2.37E-05	2.36E-05	2.38E-05	2.37E-05	2.37E-05	2.41E-05	2.37E-05	2.35E-05	2.41E-05	2.37E-05	2.35E-05	2.37E-05	2.38E-05	2.35E-05	2.37E-05	2.36E-05	2.38E-05	2.40E-05	2.37E-05	2.36E-05	2.31E-05	2.34E-05	2.36E-05	2.38E-05	2.37E-05	2.36E-05	2.38E-05	2.39E-05	2.37E-05	2.40E-05	2.36E-05	2.38E-05	2.37E-05	2.37E-05	2.35E-05	2.37E-05	2.31E-05	2.34E-05
1.02	2.24E-05	2.45E-05	2.47E-05	2.45E-05	2.45E-05	2.49E-05	2.45E-05	2.53E-05	2.54E-05	2.55E-05	2.50E-05	2.52E-05	2.52E-05	2.58E-05	2.53E-05	2.53E-05	2.49E-05	2.51E-05	2.47E-05	2.50E-05	2.50E-05	2.46E-05	2.53E-05	2.52E-05	2.49E-05	2.53E-05	2.51E-05	2.51E-05	2.51E-05	2.50E-05	2.47E-05	2.47E-05	2.50E-05	2.48E-05	2.49E-05	2.51E-05	2.48E-05	2.46E-05	2.52E-05	2.49E-05	2.51E-05	2.47E-05	2.48E-05	2.47E-05	2.43E-05	2.49E-05	2.47E-05	2.47E-05	2.49E-05	2.47E-05	2.47E-05	2.47E-05	2.43E-05	2.52E-05	2.46E-05	2.50E-05	2.48E-05	2.46E-05	2.48E-05	2.44E-05	2.45E-05	2.49E-05	2.48E-05	2.43E-05	2.50E-05	2.47E-05	2.44E-05	2.46E-05	2.46E-05	2.49E-05	2.47E-05	2.47E-05	2.47E-05	2.45E-05	2.47E-05	2.42E-05	2.46E-05	2.49E-05	2.50E-05	2.46E-05	2.49E-05	2.46E-05	2.44E-05	2.41E-05	2.45E-05	2.46E-05	2.43E-05	2.43E-05	2.42E-05	2.41E-05	2.43E-05	2.42E-05	2.43E-05	2.47E-05	2.42E-05	2.41E-05	2.46E-05	2.42E-05	2.41E-05	2.43E-05	2.43E-05	2.40E-05	2.42E-05	2.41E-05	2.44E-05	2.45E-05	2.43E-05	2.41E-05	2.36E-05	2.40E-05	2.41E-05	2.44E-05	2.42E-05	2.41E-05	2.43E-05	2.44E-05	2.42E-05	2.46E-05	2.42E-05	2.43E-05	2.42E-05	2.42E-05	2.41E-05	2.42E-05	2.37E-05	2.39E-05
1.04	2.29E-05	2.50E-05	2.53E-05	2.51E-05	2.50E-05	2.55E-05	2.51E-05	2.58E-05	2.60E-05	2.61E-05	2.55E-05	2.58E-05	2.58E-05	2.64E-05	2.58E-05	2.58E-05	2.55E-05	2.57E-05	2.53E-05	2.56E-05	2.55E-05	2.52E-05	2.59E-05	2.58E-05	2.55E-05	2.59E-05	2.56E-05	2.57E-05	2.57E-05	2.55E-05	2.53E-05	2.53E-05	2.55E-05	2.54E-05	2.54E-05	2.57E-05	2.54E-05	2.52E-05	2.58E-05	2.54E-05	2.57E-05	2.53E-05	2.53E-05	2.52E-05	2.48E-05	2.55E-05	2.53E-05	2.52E-05	2.54E-05	2.53E-05	2.52E-05	2.52E-05	2.48E-05	2.57E-05	2.51E-05	2.55E-05	2.53E-05	2.51E-05	2.53E-05	2.50E-05	2.50E-05	2.55E-05	2.53E-05	2.48E-05	2.56E-05	2.52E-05	2.50E-05	2.52E-05	2.52E-05	2.54E-05	2.53E-05	2.52E-05	2.53E-05	2.51E-05	2.53E-05	2.48E-05	2.52E-05	2.54E-05	2.55E-05	2.52E-05	2.55E-05	2.52E-05	2.49E-05	2.47E-05	2.50E-05	2.52E-05	2.48E-05	2.49E-05	2.48E-05	2.46E-05	2.49E-05	2.47E-05	2.48E-05	2.52E-05	2.48E-05	2.46E-05	2.52E-05	2.48E-05	2.46E-05	2.48E-05	2.48E-05	2.46E-05	2.47E-05	2.47E-05	2.49E-05	2.50E-05	2.48E-05	2.47E-05	2.41E-05	2.45E-05	2.46E-05	2.49E-05	2.47E-05	2.46E-05	2.49E-05	2.50E-05	2.47E-05	2.51E-05	2.47E-05	2.49E-05	2.48E-05	2.48E-05	2.46E-05	2.48E-05	2.42E-05	2.45E-05
1.06	2.33E-05	2.56E-05	2.58E-05	2.56E-05	2.56E-05	2.61E-05	2.56E-05	2.64E-05	2.65E-05	2.66E-05	2.61E-05	2.63E-05	2.63E-05	2.69E-05	2.64E-05	2.64E-05	2.60E-05	2.63E-05	2.58E-05	2.61E-05	2.61E-05	2.57E-05	2.65E-05	2.63E-05	2.60E-05	2.64E-05	2.62E-05	2.63E-05	2.63E-05	2.61E-05	2.58E-05	2.58E-05	2.61E-05	2.59E-05	2.60E-05	2.62E-05	2.59E-05	2.57E-05	2.64E-05	2.60E-05	2.62E-05	2.58E-05	2.59E-05	2.58E-05	2.53E-05	2.60E-05	2.58E-05	2.58E-05	2.60E-05	2.58E-05	2.58E-05	2.58E-05	2.54E-05	2.63E-05	2.57E-05	2.61E-05	2.59E-05	2.57E-05	2.59E-05	2.55E-05	2.56E-05	2.61E-05	2.59E-05	2.54E-05	2.61E-05	2.58E-05	2.55E-05	2.57E-05	2.57E-05	2.60E-05	2.58E-05	2.58E-05	2.58E-05	2.56E-05	2.58E-05	2.53E-05	2.57E-05	2.60E-05	2.61E-05	2.57E-05	2.60E-05	2.57E-05	2.54E-05	2.52E-05	2.55E-05	2.57E-05	2.53E-05	2.54E-05	2.53E-05	2.52E-05	2.54E-05	2.53E-05	2.53E-05	2.58E-05	2.53E-05	2.51E-05	2.57E-05	2.53E-05	2.51E-05	2.53E-05	2.54E-05	2.51E-05	2.53E-05	2.52E-05	2.54E-05	2.56E-05	2.53E-05	2.52E-05	2.46E-05	2.50E-05	2.51E-05	2.54E-05	2.53E-05	2.52E-05	2.54E-05	2.55E-05	2.53E-05	2.57E-05	2.52E-05	2.54E-05	2.53E-05	2.53E-05	2.51E-05	2.53E-05	2.47E-05	2.50E-05
1.08	2.38E-05	2.61E-05	2.64E-05	2.62E-05	2.61E-05	2.67E-05	2.62E-05	2.70E-05	2.71E-05	2.72E-05	2.66E-05	2.69E-05	2.69E-05	2.75E-05	2.70E-05	2.70E-05	2.66E-05	2.68E-05	2.64E-05	2.67E-05	2.66E-05	2.63E-05	2.70E-05	2.69E-05	2.66E-05	2.70E-05	2.67E-05	2.68E-05	2.69E-05	2.67E-05	2.64E-05	2.64E-05	2.66E-05	2.65E-05	2.65E-05	2.68E-05	2.65E-05	2.63E-05	2.69E-05	2.65E-05	2.68E-05	2.64E-05	2.65E-05	2.63E-05	2.59E-05	2.66E-05	2.64E-05	2.63E-05	2.65E-05	2.64E-05	2.63E-05	2.63E-05	2.59E-05	2.68E-05	2.62E-05	2.67E-05	2.64E-05	2.62E-05	2.64E-05	2.60E-05	2.61E-05	2.66E-05	2.65E-05	2.59E-05	2.67E-05	2.63E-05	2.60E-05	2.63E-05	2.63E-05	2.65E-05	2.64E-05	2.63E-05	2.64E-05	2.61E-05	2.64E-05	2.58E-05	2.63E-05	2.65E-05	2.67E-05	2.63E-05	2.66E-05	2.63E-05	2.60E-05	2.57E-05	2.61E-05	2.63E-05	2.59E-05	2.60E-05	2.59E-05	2.57E-05	2.59E-05	2.58E-05	2.59E-05	2.63E-05	2.58E-05	2.57E-05	2.63E-05	2.58E-05	2.57E-05	2.59E-05	2.59E-05	2.56E-05	2.58E-05	2.57E-05	2.60E-05	2.61E-05	2.59E-05	2.57E-05	2.51E-05	2.55E-05	2.57E-05	2.60E-05	2.58E-05	2.57E-05	2.60E-05	2.61E-05	2.58E-05	2.62E-05	2.58E-05	2.60E-05	2.59E-05	2.59E-05	2.57E-05	2.59E-05	2.52E-05	2.55E-05
1.1	2.43E-05	2.67E-05	2.69E-05	2.67E-05	2.67E-05	2.72E-05	2.67E-05	2.76E-05	2.77E-05	2.78E-05	2.72E-05	2.75E-05	2.75E-05	2.81E-05	2.75E-05	2.76E-05	2.72E-05	2.74E-05	2.69E-05	2.73E-05	2.72E-05	2.68E-05	2.76E-05	2.75E-05	2.71E-05	2.76E-05	2.73E-05	2.74E-05	2.74E-05	2.72E-05	2.69E-05	2.69E-05	2.72E-05	2.70E-05	2.71E-05	2.74E-05	2.70E-05	2.68E-05	2.75E-05	2.71E-05	2.73E-05	2.69E-05	2.70E-05	2.69E-05	2.64E-05	2.72E-05	2.69E-05	2.69E-05	2.71E-05	2.69E-05	2.69E-05	2.69E-05	2.65E-05	2.74E-05	2.68E-05	2.72E-05	2.70E-05	2.68E-05	2.70E-05	2.66E-05	2.67E-05	2.72E-05	2.70E-05	2.65E-05	2.72E-05	2.69E-05	2.66E-05	2.68E-05	2.68E-05	2.71E-05	2.70E-05	2.69E-05	2.69E-05	2.67E-05	2.70E-05	2.64E-05	2.68E-05	2.71E-05	2.72E-05	2.68E-05	2.72E-05	2.68E-05	2.65E-05	2.63E-05	2.66E-05	2.68E-05	2.64E-05	2.65E-05	2.64E-05	2.62E-05	2.65E-05	2.64E-05	2.64E-05	2.69E-05	2.64E-05	2.62E-05	2.68E-05	2.64E-05	2.62E-05	2.64E-05	2.65E-05	2.62E-05	2.64E-05	2.63E-05	2.65E-05	2.67E-05	2.64E-05	2.63E-05	2.57E-05	2.61E-05	2.62E-05	2.65E-05	2.63E-05	2.62E-05	2.65E-05	2.66E-05	2.63E-05	2.68E-05	2.63E-05	2.65E-05	2.64E-05	2.64E-05	2.62E-05	2.64E-05	2.57E-05	2.60E-05
1.12	2.48E-05	2.73E-05	2.75E-05	2.73E-05	2.72E-05	2.78E-05	2.73E-05	2.81E-05	2.83E-05	2.84E-05	2.78E-05	2.80E-05	2.80E-05	2.87E-05	2.81E-05	2.82E-05	2.77E-05	2.80E-05	2.75E-05	2.78E-05	2.78E-05	2.74E-05	2.82E-05	2.80E-05	2.77E-05	2.82E-05	2.79E-05	2.80E-05	2.80E-05	2.78E-05	2.75E-05	2.75E-05	2.78E-05	2.76E-05	2.77E-05	2.79E-05	2.76E-05	2.74E-05	2.81E-05	2.77E-05	2.79E-05	2.75E-05	2.76E-05	2.75E-05	2.70E-05	2.77E-05	2.75E-05	2.75E-05	2.77E-05	2.75E-05	2.75E-05	2.74E-05	2.70E-05	2.80E-05	2.73E-05	2.78E-05	2.75E-05	2.73E-05	2.76E-05	2.71E-05	2.72E-05	2.77E-05	2.76E-05	2.70E-05	2.78E-05	2.75E-05	2.71E-05	2.74E-05	2.74E-05	2.77E-05	2.75E-05	2.75E-05	2.75E-05	2.73E-05	2.75E-05	2.69E-05	2.74E-05	2.77E-05	2.78E-05	2.74E-05	2.77E-05	2.74E-05	2.71E-05	2.68E-05	2.72E-05	2.74E-05	2.70E-05	2.71E-05	2.69E-05	2.68E-05	2.70E-05	2.69E-05	2.70E-05	2.74E-05	2.69E-05	2.68E-05	2.74E-05	2.69E-05	2.67E-05	2.70E-05	2.70E-05	2.67E-05	2.69E-05	2.68E-05	2.71E-05	2.72E-05	2.70E-05	2.68E-05	2.62E-05	2.66E-05	2.68E-05	2.71E-05	2.69E-05	2.68E-05	2.70E-05	2.72E-05	2.69E-05	2.74E-05	2.69E-05	2.71E-05	2.70E-05	2.69E-05	2.67E-05	2.70E-05	2.63E-05	2.66E-05
1.14	2.53E-05	2.79E-05	2.81E-05	2.78E-05	2.78E-05	2.84E-05	2.78E-05	2.87E-05	2.89E-05	2.90E-05	2.83E-05	2.86E-05	2.86E-05	2.93E-05	2.87E-05	2.88E-05	2.83E-05	2.85E-05	2.81E-05	2.84E-05	2.83E-05	2.80E-05	2.87E-05	2.86E-05	2.83E-05	2.87E-05	2.85E-05	2.85E-05	2.86E-05	2.84E-05	2.81E-05	2.80E-05	2.83E-05	2.82E-05	2.82E-05	2.85E-05	2.82E-05	2.79E-05	2.87E-05	2.82E-05	2.85E-05	2.80E-05	2.82E-05	2.80E-05	2.75E-05	2.83E-05	2.80E-05	2.80E-05	2.82E-05	2.81E-05	2.80E-05	2.80E-05	2.76E-05	2.86E-05	2.79E-05	2.84E-05	2.81E-05	2.79E-05	2.81E-05	2.77E-05	2.78E-05	2.83E-05	2.82E-05	2.76E-05	2.84E-05	2.81E-05	2.77E-05	2.79E-05	2.80E-05	2.82E-05	2.81E-05	2.80E-05	2.81E-05	2.78E-05	2.81E-05	2.75E-05	2.80E-05	2.82E-05	2.84E-05	2.79E-05	2.83E-05	2.80E-05	2.76E-05	2.74E-05	2.78E-05	2.80E-05	2.75E-05	2.76E-05	2.75E-05	2.73E-05	2.76E-05	2.75E-05	2.75E-05	2.80E-05	2.75E-05	2.73E-05	2.80E-05	2.75E-05	2.73E-05	2.75E-05	2.76E-05	2.73E-05	2.75E-05	2.74E-05	2.77E-05	2.78E-05	2.75E-05	2.74E-05	2.67E-05	2.72E-05	2.73E-05	2.76E-05	2.74E-05	2.73E-05	2.76E-05	2.77E-05	2.74E-05	2.79E-05	2.74E-05	2.76E-05	2.75E-05	2.75E-05	2.73E-05	2.75E-05	2.68E-05	2.71E-05
1.16	2.58E-05	2.84E-05	2.86E-05	2.84E-05	2.84E-05	2.90E-05	2.84E-05	2.93E-05	2.95E-05	2.96E-05	2.89E-05	2.92E-05	2.92E-05	2.99E-05	2.93E-05	2.93E-05	2.89E-05	2.91E-05	2.86E-05	2.90E-05	2.89E-05	2.85E-05	2.93E-05	2.92E-05	2.89E-05	2.93E-05	2.91E-05	2.91E-05	2.92E-05	2.89E-05	2.86E-05	2.86E-05	2.89E-05	2.88E-05	2.88E-05	2.91E-05	2.87E-05	2.85E-05	2.92E-05	2.88E-05	2.91E-05	2.86E-05	2.88E-05	2.86E-05	2.81E-05	2.89E-05	2.86E-05	2.86E-05	2.88E-05	2.86E-05	2.86E-05	2.86E-05	2.81E-05	2.92E-05	2.84E-05	2.90E-05	2.87E-05	2.85E-05	2.87E-05	2.83E-05	2.84E-05	2.89E-05	2.88E-05	2.81E-05	2.90E-05	2.86E-05	2.83E-05	2.85E-05	2.85E-05	2.88E-05	2.87E-05	2.86E-05	2.86E-05	2.84E-05	2.87E-05	2.80E-05	2.86E-05	2.88E-05	2.90E-05	2.85E-05	2.89E-05	2.85E-05	2.82E-05	2.79E-05	2.83E-05	2.85E-05	2.81E-05	2.82E-05	2.81E-05	2.79E-05	2.82E-05	2.81E-05	2.81E-05	2.86E-05	2.81E-05	2.79E-05	2.85E-05	2.81E-05	2.78E-05	2.81E-05	2.81E-05	2.78E-05	2.80E-05	2.79E-05	2.82E-05	2.84E-05	2.81E-05	2.79E-05	2.73E-05	2.77E-05	2.79E-05	2.82E-05	2.80E-05	2.79E-05	2.82E-05	2.83E-05	2.80E-05	2.85E-05	2.80E-05	2.82E-05	2.81E-05	2.81E-05	2.78E-05	2.81E-05	2.74E-05	2.77E-05
1.18	2.64E-05	2.90E-05	2.92E-05	2.90E-05	2.89E-05	2.95E-05	2.90E-05	2.99E-05	3.01E-05	3.02E-05	2.95E-05	2.98E-05	2.98E-05	3.05E-05	2.99E-05	2.99E-05	2.95E-05	2.97E-05	2.92E-05	2.96E-05	2.95E-05	2.91E-05	2.99E-05	2.98E-05	2.95E-05	2.99E-05	2.97E-05	2.97E-05	2.98E-05	2.95E-05	2.92E-05	2.92E-05	2.95E-05	2.93E-05	2.94E-05	2.97E-05	2.93E-05	2.91E-05	2.98E-05	2.94E-05	2.97E-05	2.92E-05	2.94E-05	2.92E-05	2.86E-05	2.95E-05	2.92E-05	2.92E-05	2.94E-05	2.92E-05	2.92E-05	2.91E-05	2.87E-05	2.97E-05	2.90E-05	2.96E-05	2.93E-05	2.90E-05	2.93E-05	2.88E-05	2.89E-05	2.95E-05	2.94E-05	2.87E-05	2.96E-05	2.92E-05	2.88E-05	2.91E-05	2.92E-05	2.94E-05	2.92E-05	2.92E-05	2.92E-05	2.89E-05	2.93E-05	2.86E-05	2.91E-05	2.94E-05	2.96E-05	2.91E-05	2.95E-05	2.91E-05	2.88E-05	2.85E-05	2.89E-05	2.91E-05	2.86E-05	2.87E-05	2.86E-05	2.85E-05	2.87E-05	2.86E-05	2.87E-05	2.92E-05	2.86E-05	2.84E-05	2.91E-05	2.86E-05	2.84E-05	2.86E-05	2.87E-05	2.84E-05	2.86E-05	2.85E-05	2.88E-05	2.89E-05	2.87E-05	2.85E-05	2.79E-05	2.83E-05	2.84E-05	2.88E-05	2.86E-05	2.85E-05	2.87E-05	2.89E-05	2.86E-05	2.91E-05	2.85E-05	2.88E-05	2.87E-05	2.86E-05	2.84E-05	2.86E-05	2.79E-05	2.82E-05
1.2	2.69E-05	2.96E-05	2.98E-05	2.96E-05	2.95E-05	3.02E-05	2.95E-05	3.05E-05	3.07E-05	3.08E-05	3.01E-05	3.04E-05	3.04E-05	3.12E-05	3.05E-05	3.05E-05	3.01E-05	3.03E-05	2.98E-05	3.01E-05	3.01E-05	2.97E-05	3.05E-05	3.04E-05	3.00E-05	3.05E-05	3.03E-05	3.03E-05	3.04E-05	3.01E-05	2.98E-05	2.98E-05	3.01E-05	2.99E-05	3.00E-05	3.03E-05	2.99E-05	2.97E-05	3.05E-05	3.00E-05	3.03E-05	2.98E-05	2.99E-05	2.97E-05	2.92E-05	3.00E-05	2.98E-05	2.98E-05	3.00E-05	2.98E-05	2.98E-05	2.97E-05	2.93E-05	3.03E-05	2.96E-05	3.02E-05	2.98E-05	2.96E-05	2.99E-05	2.94E-05	2.95E-05	3.01E-05	2.99E-05	2.93E-05	3.02E-05	2.98E-05	2.94E-05	2.97E-05	2.98E-05	3.00E-05	2.98E-05	2.98E-05	2.98E-05	2.95E-05	2.98E-05	2.92E-05	2.97E-05	3.00E-05	3.02E-05	2.96E-05	3.01E-05	2.97E-05	2.93E-05	2.91E-05	2.95E-05	2.97E-05	2.92E-05	2.93E-05	2.92E-05	2.90E-05	2.93E-05	2.92E-05	2.92E-05	2.97E-05	2.92E-05	2.90E-05	2.97E-05	2.92E-05	2.90E-05	2.92E-05	2.93E-05	2.89E-05	2.92E-05	2.90E-05	2.94E-05	2.95E-05	2.92E-05	2.91E-05	2.84E-05	2.88E-05	2.90E-05	2.93E-05	2.91E-05	2.90E-05	2.93E-05	2.95E-05	2.91E-05	2.96E-05	2.91E-05	2.94E-05	2.92E-05	2.92E-05	2.90E-05	2.92E-05	2.85E-05	2.88E-05
1.22	2.74E-05	3.02E-05	3.04E-05	3.01E-05	3.01E-05	3.08E-05	3.01E-05	3.11E-05	3.13E-05	3.14E-05	3.07E-05	3.10E-05	3.10E-05	3.18E-05	3.11E-05	3.12E-05	3.07E-05	3.09E-05	3.04E-05	3.07E-05	3.07E-05	3.03E-05	3.11E-05	3.10E-05	3.06E-05	3.11E-05	3.09E-05	3.09E-05	3.10E-05	3.07E-05	3.04E-05	3.03E-05	3.07E-05	3.05E-05	3.05E-05	3.09E-05	3.05E-05	3.03E-05	3.11E-05	3.06E-05	3.09E-05	3.03E-05	3.05E-05	3.03E-05	2.98E-05	3.06E-05	3.03E-05	3.04E-05	3.06E-05	3.04E-05	3.03E-05	3.03E-05	2.98E-05	3.09E-05	3.02E-05	3.07E-05	3.05E-05	3.02E-05	3.05E-05	3.00E-05	3.01E-05	3.07E-05	3.05E-05	2.98E-05	3.08E-05	3.04E-05	3.00E-05	3.03E-05	3.04E-05	3.06E-05	3.04E-05	3.04E-05	3.04E-05	3.01E-05	3.04E-05	2.97E-05	3.03E-05	3.06E-05	3.08E-05	3.02E-05	3.07E-05	3.03E-05	2.99E-05	2.96E-05	3.00E-05	3.03E-05	2.98E-05	2.99E-05	2.98E-05	2.96E-05	2.99E-05	2.98E-05	2.98E-05	3.03E-05	2.98E-05	2.95E-05	3.03E-05	2.98E-05	2.96E-05	2.98E-05	2.98E-05	2.95E-05	2.97E-05	2.96E-05	2.99E-05	3.01E-05	2.98E-05	2.96E-05	2.90E-05	2.94E-05	2.96E-05	2.99E-05	2.97E-05	2.96E-05	2.99E-05	3.00E-05	2.97E-05	3.02E-05	2.97E-05	2.99E-05	2.98E-05	2.98E-05	2.95E-05	2.98E-05	2.90E-05	2.94E-05
1.24	2.79E-05	3.08E-05	3.10E-05	3.07E-05	3.07E-05	3.14E-05	3.07E-05	3.17E-05	3.19E-05	3.20E-05	3.13E-05	3.16E-05	3.16E-05	3.24E-05	3.17E-05	3.18E-05	3.13E-05	3.15E-05	3.10E-05	3.13E-05	3.13E-05	3.08E-05	3.17E-05	3.16E-05	3.12E-05	3.17E-05	3.15E-05	3.15E-05	3.16E-05	3.13E-05	3.10E-05	3.09E-05	3.13E-05	3.11E-05	3.11E-05	3.15E-05	3.11E-05	3.08E-05	3.17E-05	3.12E-05	3.15E-05	3.09E-05	3.11E-05	3.09E-05	3.03E-05	3.12E-05	3.09E-05	3.10E-05	3.12E-05	3.10E-05	3.09E-05	3.09E-05	3.04E-05	3.15E-05	3.08E-05	3.14E-05	3.11E-05	3.08E-05	3.11E-05	3.06E-05	3.07E-05	3.13E-05	3.11E-05	3.05E-05	3.14E-05	3.10E-05	3.05E-05	3.09E-05	3.10E-05	3.12E-05	3.10E-05	3.10E-05	3.10E-05	3.07E-05	3.10E-05	3.03E-05	3.09E-05	3.12E-05	3.14E-05	3.08E-05	3.13E-05	3.08E-05	3.05E-05	3.02E-05	3.06E-05	3.08E-05	3.04E-05	3.05E-05	3.03E-05	3.02E-05	3.04E-05	3.04E-05	3.04E-05	3.09E-05	3.03E-05	3.01E-05	3.08E-05	3.04E-05	3.01E-05	3.04E-05	3.04E-05	3.01E-05	3.03E-05	3.02E-05	3.05E-05	3.07E-05	3.04E-05	3.02E-05	2.95E-05	3.00E-05	3.01E-05	3.05E-05	3.03E-05	3.02E-05	3.05E-05	3.06E-05	3.03E-05	3.08E-05	3.02E-05	3.05E-05	3.04E-05	3.03E-05	3.01E-05	3.04E-05	2.96E-05	2.99E-05
1.26	2.84E-05	3.14E-05	3.16E-05	3.13E-05	3.13E-05	3.20E-05	3.13E-05	3.23E-05	3.25E-05	3.26E-05	3.19E-05	3.23E-05	3.23E-05	3.31E-05	3.23E-05	3.24E-05	3.19E-05	3.22E-05	3.16E-05	3.19E-05	3.19E-05	3.14E-05	3.24E-05	3.22E-05	3.19E-05	3.23E-05	3.21E-05	3.21E-05	3.23E-05	3.19E-05	3.16E-05	3.15E-05	3.19E-05	3.17E-05	3.17E-05	3.22E-05	3.17E-05	3.14E-05	3.23E-05	3.18E-05	3.21E-05	3.15E-05	3.17E-05	3.15E-05	3.09E-05	3.18E-05	3.15E-05	3.16E-05	3.18E-05	3.16E-05	3.15E-05	3.15E-05	3.10E-05	3.22E-05	3.14E-05	3.20E-05	3.17E-05	3.14E-05	3.17E-05	3.12E-05	3.13E-05	3.19E-05	3.18E-05	3.11E-05	3.20E-05	3.16E-05	3.11E-05	3.15E-05	3.16E-05	3.18E-05	3.16E-05	3.16E-05	3.16E-05	3.13E-05	3.16E-05	3.09E-05	3.15E-05	3.18E-05	3.20E-05	3.14E-05	3.19E-05	3.14E-05	3.11E-05	3.08E-05	3.12E-05	3.14E-05	3.10E-05	3.10E-05	3.09E-05	3.07E-05	3.10E-05	3.10E-05	3.10E-05	3.15E-05	3.09E-05	3.07E-05	3.14E-05	3.09E-05	3.07E-05	3.09E-05	3.10E-05	3.06E-05	3.09E-05	3.08E-05	3.11E-05	3.13E-05	3.10E-05	3.08E-05	3.01E-05	3.05E-05	3.07E-05	3.11E-05	3.09E-05	3.07E-05	3.11E-05	3.12E-05	3.09E-05	3.14E-05	3.08E-05	3.11E-05	3.10E-05	3.09E-05	3.07E-05	3.10E-05	3.01E-05	3.05E-05
1.28	2.90E-05	3.20E-05	3.22E-05	3.19E-05	3.19E-05	3.26E-05	3.19E-05	3.30E-05	3.31E-05	3.33E-05	3.25E-05	3.29E-05	3.29E-05	3.37E-05	3.29E-05	3.30E-05	3.25E-05	3.28E-05	3.22E-05	3.26E-05	3.25E-05	3.20E-05	3.30E-05	3.28E-05	3.25E-05	3.30E-05	3.27E-05	3.27E-05	3.29E-05	3.25E-05	3.22E-05	3.21E-05	3.25E-05	3.23E-05	3.23E-05	3.28E-05	3.23E-05	3.20E-05	3.30E-05	3.24E-05	3.27E-05	3.21E-05	3.23E-05	3.21E-05	3.15E-05	3.24E-05	3.21E-05	3.22E-05	3.24E-05	3.22E-05	3.21E-05	3.21E-05	3.16E-05	3.28E-05	3.20E-05	3.26E-05	3.23E-05	3.20E-05	3.23E-05	3.18E-05	3.19E-05	3.25E-05	3.24E-05	3.17E-05	3.26E-05	3.22E-05	3.17E-05	3.21E-05	3.22E-05	3.24E-05	3.22E-05	3.22E-05	3.22E-05	3.19E-05	3.22E-05	3.15E-05	3.21E-05	3.24E-05	3.26E-05	3.20E-05	3.25E-05	3.20E-05	3.17E-05	3.14E-05	3.18E-05	3.20E-05	3.15E-05	3.16E-05	3.15E-05	3.13E-05	3.16E-05	3.15E-05	3.15E-05	3.21E-05	3.15E-05	3.13E-05	3.20E-05	3.15E-05	3.13E-05	3.15E-05	3.16E-05	3.12E-05	3.15E-05	3.14E-05	3.17E-05	3.19E-05	3.16E-05	3.14E-05	3.07E-05	3.11E-05	3.13E-05	3.17E-05	3.14E-05	3.13E-05	3.16E-05	3.18E-05	3.15E-05	3.20E-05	3.14E-05	3.17E-05	3.15E-05	3.15E-05	3.13E-05	3.16E-05	3.07E-05	3.11E-05
1.3	2.95E-05	3.26E-05	3.28E-05	3.25E-05	3.25E-05	3.32E-05	3.25E-05	3.36E-05	3.38E-05	3.39E-05	3.31E-05	3.35E-05	3.35E-05	3.44E-05	3.36E-05	3.37E-05	3.31E-05	3.34E-05	3.28E-05	3.32E-05	3.31E-05	3.26E-05	3.36E-05	3.35E-05	3.31E-05	3.36E-05	3.33E-05	3.34E-05	3.35E-05	3.31E-05	3.28E-05	3.27E-05	3.32E-05	3.29E-05	3.30E-05	3.34E-05	3.29E-05	3.26E-05	3.36E-05	3.30E-05	3.34E-05	3.27E-05	3.30E-05	3.27E-05	3.21E-05	3.31E-05	3.27E-05	3.28E-05	3.30E-05	3.28E-05	3.27E-05	3.27E-05	3.22E-05	3.34E-05	3.26E-05	3.32E-05	3.30E-05	3.26E-05	3.29E-05	3.24E-05	3.25E-05	3.31E-05	3.30E-05	3.23E-05	3.32E-05	3.28E-05	3.23E-05	3.27E-05	3.28E-05	3.31E-05	3.29E-05	3.28E-05	3.29E-05	3.25E-05	3.28E-05	3.21E-05	3.27E-05	3.31E-05	3.32E-05	3.26E-05	3.31E-05	3.26E-05	3.23E-05	3.20E-05	3.24E-05	3.27E-05	3.21E-05	3.22E-05	3.21E-05	3.19E-05	3.22E-05	3.21E-05	3.21E-05	3.27E-05	3.21E-05	3.19E-05	3.26E-05	3.21E-05	3.19E-05	3.21E-05	3.22E-05	3.18E-05	3.21E-05	3.19E-05	3.23E-05	3.25E-05	3.21E-05	3.20E-05	3.12E-05	3.17E-05	3.19E-05	3.23E-05	3.20E-05	3.19E-05	3.22E-05	3.24E-05	3.21E-05	3.26E-05	3.20E-05	3.23E-05	3.21E-05	3.21E-05	3.18E-05	3.22E-05	3.13E-05	3.17E-05
1.32	3.01E-05	3.33E-05	3.34E-05	3.31E-05	3.31E-05	3.38E-05	3.31E-05	3.42E-05	3.45E-05	3.46E-05	3.38E-05	3.41E-05	3.41E-05	3.50E-05	3.42E-05	3.43E-05	3.37E-05	3.40E-05	3.34E-05	3.38E-05	3.38E-05	3.32E-05	3.42E-05	3.41E-05	3.37E-05	3.42E-05	3.40E-05	3.40E-05	3.41E-05	3.38E-05	3.34E-05	3.33E-05	3.38E-05	3.35E-05	3.36E-05	3.40E-05	3.35E-05	3.33E-05	3.43E-05	3.36E-05	3.40E-05	3.34E-05	3.36E-05	3.33E-05	3.27E-05	3.37E-05	3.34E-05	3.34E-05	3.36E-05	3.34E-05	3.34E-05	3.33E-05	3.28E-05	3.41E-05	3.32E-05	3.38E-05	3.36E-05	3.32E-05	3.35E-05	3.30E-05	3.31E-05	3.37E-05	3.36E-05	3.29E-05	3.38E-05	3.34E-05	3.29E-05	3.33E-05	3.34E-05	3.37E-05	3.35E-05	3.34E-05	3.35E-05	3.31E-05	3.35E-05	3.27E-05	3.33E-05	3.38E-05	3.38E-05	3.32E-05	3.37E-05	3.33E-05	3.29E-05	3.25E-05	3.30E-05	3.33E-05	3.27E-05	3.28E-05	3.27E-05	3.25E-05	3.28E-05	3.27E-05	3.27E-05	3.34E-05	3.27E-05	3.25E-05	3.33E-05	3.27E-05	3.25E-05	3.27E-05	3.28E-05	3.24E-05	3.27E-05	3.25E-05	3.29E-05	3.31E-05	3.27E-05	3.26E-05	3.18E-05	3.23E-05	3.25E-05	3.29E-05	3.26E-05	3.25E-05	3.28E-05	3.30E-05	3.27E-05	3.33E-05	3.26E-05	3.29E-05	3.27E-05	3.27E-05	3.24E-05	3.28E-05	3.18E-05	3.23E-05
1.34	3.06E-05	3.39E-05	3.40E-05	3.38E-05	3.37E-05	3.45E-05	3.37E-05	3.49E-05	3.52E-05	3.52E-05	3.44E-05	3.48E-05	3.48E-05	3.57E-05	3.49E-05	3.50E-05	3.43E-05	3.47E-05	3.40E-05	3.45E-05	3.44E-05	3.39E-05	3.49E-05	3.47E-05	3.43E-05	3.49E-05	3.46E-05	3.46E-05	3.48E-05	3.44E-05	3.40E-05	3.40E-05	3.46E-05	3.42E-05	3.42E-05	3.47E-05	3.41E-05	3.39E-05	3.49E-05	3.43E-05	3.47E-05	3.40E-05	3.42E-05	3.40E-05	3.33E-05	3.43E-05	3.40E-05	3.40E-05	3.43E-05	3.40E-05	3.40E-05	3.39E-05	3.34E-05	3.47E-05	3.38E-05	3.44E-05	3.42E-05	3.38E-05	3.41E-05	3.36E-05	3.37E-05	3.44E-05	3.43E-05	3.35E-05	3.45E-05	3.40E-05	3.35E-05	3.40E-05	3.41E-05	3.43E-05	3.41E-05	3.40E-05	3.41E-05	3.37E-05	3.42E-05	3.33E-05	3.40E-05	3.45E-05	3.45E-05	3.39E-05	3.43E-05	3.39E-05	3.35E-05	3.31E-05	3.36E-05	3.39E-05	3.33E-05	3.34E-05	3.33E-05	3.31E-05	3.34E-05	3.34E-05	3.33E-05	3.40E-05	3.33E-05	3.31E-05	3.39E-05	3.33E-05	3.31E-05	3.33E-05	3.34E-05	3.30E-05	3.33E-05	3.31E-05	3.35E-05	3.37E-05	3.34E-05	3.32E-05	3.24E-05	3.29E-05	3.31E-05	3.35E-05	3.32E-05	3.31E-05	3.35E-05	3.36E-05	3.33E-05	3.39E-05	3.32E-05	3.35E-05	3.33E-05	3.33E-05	3.30E-05	3.34E-05	3.24E-05	3.29E-05
1.36	3.12E-05	3.45E-05	3.47E-05	3.44E-05	3.43E-05	3.51E-05	3.44E-05	3.55E-05	3.58E-05	3.59E-05	3.50E-05	3.54E-05	3.54E-05	3.64E-05	3.55E-05	3.56E-05	3.50E-05	3.53E-05	3.47E-05	3.51E-05	3.50E-05	3.45E-05	3.55E-05	3.54E-05	3.50E-05	3.55E-05	3.52E-05	3.53E-05	3.54E-05	3.52E-05	3.46E-05	3.46E-05	3.53E-05	3.48E-05	3.49E-05	3.53E-05	3.48E-05	3.45E-05	3.56E-05	3.49E-05	3.53E-05	3.46E-05	3.48E-05	3.46E-05	3.39E-05	3.49E-05	3.46E-05	3.47E-05	3.49E-05	3.47E-05	3.46E-05	3.46E-05	3.40E-05	3.53E-05	3.44E-05	3.51E-05	3.49E-05	3.44E-05	3.48E-05	3.42E-05	3.43E-05	3.51E-05	3.49E-05	3.41E-05	3.51E-05	3.47E-05	3.42E-05	3.46E-05	3.48E-05	3.49E-05	3.48E-05	3.46E-05	3.47E-05	3.43E-05	3.48E-05	3.39E-05	3.46E-05	3.51E-05	3.51E-05	3.45E-05	3.50E-05	3.45E-05	3.41E-05	3.38E-05	3.43E-05	3.45E-05	3.40E-05	3.40E-05	3.39E-05	3.37E-05	3.40E-05	3.40E-05	3.40E-05	3.46E-05	3.39E-05	3.37E-05	3.45E-05	3.39E-05	3.39E-05	3.39E-05	3.40E-05	3.36E-05	3.39E-05	3.38E-05	3.41E-05	3.43E-05	3.40E-05	3.38E-05	3.30E-05	3.35E-05	3.37E-05	3.41E-05	3.39E-05	3.37E-05	3.41E-05	3.43E-05	3.39E-05	3.45E-05	3.38E-05	3.41E-05	3.40E-05	3.40E-05	3.36E-05	3.40E-05	3.30E-05	3.35E-05
1.38	3.18E-05	3.52E-05	3.53E-05	3.50E-05	3.50E-05	3.58E-05	3.50E-05	3.62E-05	3.65E-05	3.66E-05	3.57E-05	3.61E-05	3.61E-05	3.70E-05	3.62E-05	3.63E-05	3.56E-05	3.60E-05	3.53E-05	3.58E-05	3.57E-05	3.51E-05	3.62E-05	3.60E-05	3.56E-05	3.62E-05	3.59E-05	3.59E-05	3.61E-05	3.59E-05	3.53E-05	3.52E-05	3.59E-05	3.54E-05	3.55E-05	3.60E-05	3.54E-05	3.51E-05	3.62E-05	3.56E-05	3.60E-05	3.53E-05	3.55E-05	3.52E-05	3.45E-05	3.56E-05	3.53E-05	3.53E-05	3.55E-05	3.53E-05	3.52E-05	3.52E-05	3.46E-05	3.60E-05	3.51E-05	3.58E-05	3.55E-05	3.51E-05	3.54E-05	3.48E-05	3.50E-05	3.58E-05	3.57E-05	3.47E-05	3.58E-05	3.53E-05	3.48E-05	3.53E-05	3.54E-05	3.56E-05	3.54E-05	3.53E-05	3.54E-05	3.50E-05	3.54E-05	3.45E-05	3.53E-05	3.57E-05	3.58E-05	3.52E-05	3.56E-05	3.52E-05	3.47E-05	3.44E-05	3.49E-05	3.52E-05	3.46E-05	3.47E-05	3.45E-05	3.43E-05	3.46E-05	3.46E-05	3.46E-05	3.52E-05	3.45E-05	3.43E-05	3.52E-05	3.46E-05	3.45E-05	3.46E-05	3.47E-05	3.42E-05	3.45E-05	3.44E-05	3.47E-05	3.50E-05	3.46E-05	3.44E-05	3.36E-05	3.41E-05	3.43E-05	3.48E-05	3.45E-05	3.43E-05	3.47E-05	3.49E-05	3.46E-05	3.51E-05	3.44E-05	3.47E-05	3.46E-05	3.46E-05	3.42E-05	3.46E-05	3.36E-05	3.41E-05
1.4	3.23E-05	3.58E-05	3.59E-05	3.57E-05	3.56E-05	3.64E-05	3.56E-05	3.68E-05	3.72E-05	3.72E-05	3.63E-05	3.67E-05	3.68E-05	3.77E-05	3.70E-05	3.70E-05	3.63E-05	3.67E-05	3.60E-05	3.64E-05	3.63E-05	3.58E-05	3.69E-05	3.67E-05	3.63E-05	3.68E-05	3.66E-05	3.67E-05	3.68E-05	3.65E-05	3.59E-05	3.59E-05	3.66E-05	3.61E-05	3.62E-05	3.66E-05	3.61E-05	3.58E-05	3.69E-05	3.63E-05	3.66E-05	3.59E-05	3.62E-05	3.59E-05	3.52E-05	3.62E-05	3.59E-05	3.59E-05	3.62E-05	3.60E-05	3.59E-05	3.59E-05	3.53E-05	3.67E-05	3.57E-05	3.64E-05	3.62E-05	3.57E-05	3.61E-05	3.54E-05	3.56E-05	3.65E-05	3.63E-05	3.53E-05	3.66E-05	3.60E-05	3.54E-05	3.59E-05	3.61E-05	3.63E-05	3.61E-05	3.60E-05	3.60E-05	3.56E-05	3.61E-05	3.52E-05	3.60E-05	3.65E-05	3.64E-05	3.58E-05	3.63E-05	3.58E-05	3.53E-05	3.50E-05	3.55E-05	3.58E-05	3.52E-05	3.53E-05	3.51E-05	3.49E-05	3.53E-05	3.52E-05	3.52E-05	3.59E-05	3.52E-05	3.49E-05	3.58E-05	3.52E-05	3.51E-05	3.52E-05	3.53E-05	3.48E-05	3.52E-05	3.50E-05	3.54E-05	3.56E-05	3.52E-05	3.50E-05	3.42E-05	3.48E-05	3.49E-05	3.54E-05	3.52E-05	3.50E-05	3.53E-05	3.55E-05	3.52E-05	3.58E-05	3.51E-05	3.54E-05	3.52E-05	3.52E-05	3.49E-05	3.52E-05	3.42E-05	3.47E-05
1.42	3.29E-05	3.65E-05	3.66E-05	3.63E-05	3.63E-05	3.71E-05	3.63E-05	3.75E-05	3.80E-05	3.79E-05	3.70E-05	3.74E-05	3.75E-05	3.84E-05	3.77E-05	3.77E-05	3.70E-05	3.75E-05	3.66E-05	3.74E-05	3.70E-05	3.65E-05	3.76E-05	3.73E-05	3.69E-05	3.75E-05	3.72E-05	3.74E-05	3.74E-05	3.72E-05	3.66E-05	3.65E-05	3.72E-05	3.67E-05	3.69E-05	3.73E-05	3.67E-05	3.64E-05	3.76E-05	3.70E-05	3.73E-05	3.66E-05	3.68E-05	3.66E-05	3.58E-05	3.69E-05	3.66E-05	3.66E-05	3.69E-05	3.66E-05	3.65E-05	3.65E-05	3.60E-05	3.74E-05	3.63E-05	3.71E-05	3.68E-05	3.64E-05	3.68E-05	3.61E-05	3.62E-05	3.72E-05	3.70E-05	3.60E-05	3.72E-05	3.66E-05	3.61E-05	3.66E-05	3.68E-05	3.69E-05	3.67E-05	3.66E-05	3.67E-05	3.63E-05	3.67E-05	3.58E-05	3.67E-05	3.71E-05	3.71E-05	3.65E-05	3.70E-05	3.64E-05	3.60E-05	3.56E-05	3.62E-05	3.64E-05	3.58E-05	3.59E-05	3.58E-05	3.56E-05	3.59E-05	3.58E-05	3.58E-05	3.65E-05	3.58E-05	3.55E-05	3.65E-05	3.58E-05	3.57E-05	3.58E-05	3.60E-05	3.55E-05	3.59E-05	3.57E-05	3.60E-05	3.64E-05	3.58E-05	3.57E-05	3.48E-05	3.54E-05	3.56E-05	3.60E-05	3.58E-05	3.56E-05	3.60E-05	3.62E-05	3.58E-05	3.65E-05	3.57E-05	3.60E-05	3.58E-05	3.59E-05	3.55E-05	3.59E-05	3.48E-05	3.53E-05
1.44	3.35E-05	3.71E-05	3.73E-05	3.71E-05	3.69E-05	3.78E-05	3.69E-05	3.82E-05	3.87E-05	3.87E-05	3.76E-05	3.81E-05	3.82E-05	3.91E-05	3.84E-05	3.84E-05	3.76E-05	3.83E-05	3.73E-05	3.81E-05	3.76E-05	3.72E-05	3.83E-05	3.80E-05	3.76E-05	3.82E-05	3.79E-05	3.81E-05	3.81E-05	3.79E-05	3.72E-05	3.72E-05	3.79E-05	3.74E-05	3.75E-05	3.81E-05	3.74E-05	3.71E-05	3.83E-05	3.77E-05	3.80E-05	3.72E-05	3.75E-05	3.72E-05	3.64E-05	3.75E-05	3.72E-05	3.73E-05	3.76E-05	3.73E-05	3.72E-05	3.72E-05	3.66E-05	3.81E-05	3.70E-05	3.78E-05	3.76E-05	3.70E-05	3.74E-05	3.68E-05	3.69E-05	3.78E-05	3.78E-05	3.66E-05	3.79E-05	3.73E-05	3.67E-05	3.72E-05	3.74E-05	3.76E-05	3.74E-05	3.73E-05	3.74E-05	3.69E-05	3.74E-05	3.64E-05	3.73E-05	3.78E-05	3.78E-05	3.71E-05	3.77E-05	3.71E-05	3.66E-05	3.63E-05	3.68E-05	3.71E-05	3.65E-05	3.66E-05	3.64E-05	3.62E-05	3.66E-05	3.65E-05	3.65E-05	3.72E-05	3.65E-05	3.61E-05	3.71E-05	3.65E-05	3.64E-05	3.65E-05	3.66E-05	3.61E-05	3.65E-05	3.63E-05	3.67E-05	3.72E-05	3.65E-05	3.63E-05	3.54E-05	3.60E-05	3.62E-05	3.67E-05	3.64E-05	3.62E-05	3.66E-05	3.69E-05	3.65E-05	3.72E-05	3.63E-05	3.67E-05	3.65E-05	3.65E-05	3.61E-05	3.66E-05	3.54E-05	3.59E-05
1.46	3.41E-05	3.78E-05	3.80E-05	3.77E-05	3.76E-05	3.85E-05	3.76E-05	3.89E-05	3.98E-05	3.94E-05	3.83E-05	3.88E-05	3.89E-05	3.99E-05	3.90E-05	3.90E-05	3.83E-05	3.90E-05	3.80E-05	3.88E-05	3.83E-05	3.79E-05	3.90E-05	3.87E-05	3.83E-05	3.89E-05	3.86E-05	3.88E-05	3.88E-05	3.86E-05	3.79E-05	3.79E-05	3.86E-05	3.81E-05	3.82E-05	3.89E-05	3.81E-05	3.78E-05	3.90E-05	3.83E-05	3.87E-05	3.79E-05	3.82E-05	3.79E-05	3.71E-05	3.82E-05	3.79E-05	3.80E-05	3.83E-05	3.80E-05	3.78E-05	3.78E-05	3.74E-05	3.88E-05	3.76E-05	3.85E-05	3.83E-05	3.77E-05	3.81E-05	3.74E-05	3.75E-05	3.85E-05	3.85E-05	3.73E-05	3.86E-05	3.80E-05	3.74E-05	3.79E-05	3.82E-05	3.83E-05	3.81E-05	3.80E-05	3.80E-05	3.76E-05	3.81E-05	3.71E-05	3.80E-05	3.85E-05	3.85E-05	3.78E-05	3.84E-05	3.78E-05	3.73E-05	3.69E-05	3.75E-05	3.78E-05	3.71E-05	3.73E-05	3.71E-05	3.69E-05	3.72E-05	3.71E-05	3.72E-05	3.79E-05	3.71E-05	3.68E-05	3.78E-05	3.71E-05	3.70E-05	3.71E-05	3.73E-05	3.68E-05	3.72E-05	3.70E-05	3.74E-05	3.78E-05	3.71E-05	3.69E-05	3.60E-05	3.67E-05	3.68E-05	3.73E-05	3.71E-05	3.69E-05	3.73E-05	3.76E-05	3.71E-05	3.79E-05	3.70E-05	3.75E-05	3.72E-05	3.72E-05	3.68E-05	3.73E-05	3.61E-05	3.66E-05
1.48	3.46E-05	3.85E-05	3.87E-05	3.85E-05	3.83E-05	3.92E-05	3.83E-05	3.97E-05	4.07E-05	4.01E-05	3.90E-05	3.95E-05	3.96E-05	4.10E-05	3.98E-05	3.97E-05	3.91E-05	3.97E-05	3.87E-05	3.95E-05	3.90E-05	3.86E-05	3.97E-05	3.94E-05	3.90E-05	3.96E-05	3.94E-05	3.94E-05	3.95E-05	3.93E-05	3.86E-05	3.86E-05	3.93E-05	3.88E-05	3.89E-05	3.99E-05	3.87E-05	3.84E-05	3.97E-05	3.90E-05	3.94E-05	3.86E-05	3.89E-05	3.85E-05	3.77E-05	3.89E-05	3.86E-05	3.86E-05	3.90E-05	3.87E-05	3.85E-05	3.85E-05	3.80E-05	3.95E-05	3.83E-05	3.91E-05	3.90E-05	3.84E-05	3.88E-05	3.81E-05	3.82E-05	3.92E-05	3.92E-05	3.80E-05	3.93E-05	3.86E-05	3.81E-05	3.86E-05	3.89E-05	3.90E-05	3.87E-05	3.87E-05	3.87E-05	3.83E-05	3.88E-05	3.78E-05	3.89E-05	3.92E-05	3.92E-05	3.85E-05	3.91E-05	3.85E-05	3.80E-05	3.75E-05	3.81E-05	3.85E-05	3.78E-05	3.79E-05	3.78E-05	3.76E-05	3.79E-05	3.78E-05	3.79E-05	3.86E-05	3.78E-05	3.74E-05	3.85E-05	3.78E-05	3.77E-05	3.78E-05	3.80E-05	3.74E-05	3.79E-05	3.76E-05	3.80E-05	3.85E-05	3.78E-05	3.76E-05	3.67E-05	3.73E-05	3.75E-05	3.80E-05	3.77E-05	3.75E-05	3.80E-05	3.83E-05	3.78E-05	3.85E-05	3.76E-05	3.81E-05	3.79E-05	3.79E-05	3.74E-05	3.80E-05	3.67E-05	3.72E-05
1.5	3.52E-05	3.92E-05	3.94E-05	3.92E-05	3.90E-05	3.99E-05	3.89E-05	4.07E-05	4.14E-05	4.08E-05	3.97E-05	4.03E-05	4.04E-05	4.18E-05	4.05E-05	4.05E-05	3.98E-05	4.04E-05	3.93E-05	4.02E-05	4.00E-05	3.95E-05	4.04E-05	4.01E-05	3.97E-05	4.04E-05	4.01E-05	4.02E-05	4.02E-05	4.03E-05	3.93E-05	3.93E-05	4.01E-05	3.95E-05	3.96E-05	4.08E-05	3.94E-05	3.91E-05	4.04E-05	3.97E-05	4.02E-05	3.93E-05	3.96E-05	3.92E-05	3.84E-05	3.96E-05	3.93E-05	3.93E-05	3.97E-05	3.94E-05	3.92E-05	3.92E-05	3.88E-05	4.02E-05	3.90E-05	3.99E-05	3.97E-05	3.90E-05	3.96E-05	3.88E-05	3.89E-05	3.99E-05	3.99E-05	3.86E-05	4.00E-05	3.93E-05	3.88E-05	3.93E-05	3.96E-05	3.97E-05	3.95E-05	3.95E-05	3.94E-05	3.90E-05	3.95E-05	3.85E-05	3.96E-05	3.99E-05	3.99E-05	3.92E-05	3.98E-05	3.92E-05	3.86E-05	3.83E-05	3.88E-05	3.91E-05	3.85E-05	3.86E-05	3.84E-05	3.82E-05	3.86E-05	3.85E-05	3.86E-05	3.93E-05	3.85E-05	3.81E-05	3.93E-05	3.84E-05	3.84E-05	3.85E-05	3.86E-05	3.81E-05	3.86E-05	3.83E-05	3.87E-05	3.92E-05	3.85E-05	3.83E-05	3.73E-05	3.81E-05	3.82E-05	3.87E-05	3.84E-05	3.82E-05	3.87E-05	3.90E-05	3.85E-05	3.93E-05	3.83E-05	3.88E-05	3.87E-05	3.85E-05	3.81E-05	3.87E-05	3.74E-05	3.78E-05
1.52	3.59E-05	3.99E-05	4.04E-05	3.99E-05	3.97E-05	4.07E-05	3.96E-05	4.15E-05	4.22E-05	4.15E-05	4.04E-05	4.11E-05	4.12E-05	4.25E-05	4.12E-05	4.12E-05	4.06E-05	4.11E-05	4.00E-05	4.09E-05	4.09E-05	4.04E-05	4.12E-05	4.08E-05	4.04E-05	4.11E-05	4.09E-05	4.10E-05	4.09E-05	4.10E-05	4.00E-05	4.00E-05	4.08E-05	4.02E-05	4.03E-05	4.15E-05	4.02E-05	3.99E-05	4.11E-05	4.04E-05	4.09E-05	4.00E-05	4.03E-05	3.99E-05	3.91E-05	4.04E-05	4.00E-05	4.00E-05	4.04E-05	4.01E-05	4.00E-05	3.99E-05	3.94E-05	4.10E-05	3.97E-05	4.06E-05	4.05E-05	3.97E-05	4.03E-05	3.95E-05	3.96E-05	4.07E-05	4.06E-05	3.93E-05	4.07E-05	4.00E-05	3.95E-05	4.00E-05	4.04E-05	4.04E-05	4.02E-05	4.02E-05	4.01E-05	3.97E-05	4.03E-05	3.92E-05	4.03E-05	4.06E-05	4.06E-05	3.99E-05	4.05E-05	4.00E-05	3.94E-05	3.90E-05	3.95E-05	3.99E-05	3.92E-05	3.95E-05	3.91E-05	3.89E-05	3.92E-05	3.92E-05	3.93E-05	4.00E-05	3.91E-05	3.88E-05	4.00E-05	3.91E-05	3.91E-05	3.92E-05	3.95E-05	3.88E-05	3.95E-05	3.89E-05	3.94E-05	3.99E-05	3.91E-05	3.89E-05	3.79E-05	3.87E-05	3.88E-05	3.93E-05	3.91E-05	3.89E-05	3.94E-05	3.97E-05	3.91E-05	4.00E-05	3.90E-05	3.95E-05	3.94E-05	3.92E-05	3.88E-05	3.93E-05	3.80E-05	3.85E-05
1.54	3.66E-05	4.06E-05	4.13E-05	4.06E-05	4.04E-05	4.14E-05	4.03E-05	4.22E-05	4.30E-05	4.23E-05	4.11E-05	4.19E-05	4.19E-05	4.34E-05	4.20E-05	4.19E-05	4.13E-05	4.19E-05	4.08E-05	4.16E-05	4.16E-05	4.11E-05	4.20E-05	4.16E-05	4.11E-05	4.24E-05	4.16E-05	4.19E-05	4.17E-05	4.18E-05	4.07E-05	4.07E-05	4.19E-05	4.10E-05	4.11E-05	4.23E-05	4.09E-05	4.06E-05	4.20E-05	4.11E-05	4.16E-05	4.07E-05	4.10E-05	4.06E-05	3.98E-05	4.12E-05	4.10E-05	4.07E-05	4.12E-05	4.08E-05	4.07E-05	4.06E-05	4.01E-05	4.17E-05	4.04E-05	4.13E-05	4.12E-05	4.04E-05	4.10E-05	4.02E-05	4.03E-05	4.14E-05	4.13E-05	4.01E-05	4.15E-05	4.07E-05	4.03E-05	4.08E-05	4.12E-05	4.12E-05	4.09E-05	4.11E-05	4.08E-05	4.04E-05	4.10E-05	3.98E-05	4.10E-05	4.14E-05	4.16E-05	4.06E-05	4.13E-05	4.07E-05	4.01E-05	3.97E-05	4.02E-05	4.08E-05	3.99E-05	4.04E-05	3.98E-05	3.96E-05	4.02E-05	3.99E-05	4.00E-05	4.07E-05	3.99E-05	3.94E-05	4.07E-05	3.98E-05	3.98E-05	3.99E-05	4.04E-05	3.95E-05	4.02E-05	3.96E-05	4.01E-05	4.06E-05	3.98E-05	3.96E-05	3.86E-05	3.94E-05	3.96E-05	4.00E-05	3.98E-05	3.96E-05	4.01E-05	4.04E-05	3.98E-05	4.07E-05	3.97E-05	4.02E-05	4.01E-05	3.99E-05	3.96E-05	4.01E-05	3.87E-05	3.92E-05
1.56	3.72E-05	4.18E-05	4.20E-05	4.13E-05	4.11E-05	4.22E-05	4.10E-05	4.32E-05	4.43E-05	4.31E-05	4.18E-05	4.28E-05	4.27E-05	4.45E-05	4.27E-05	4.27E-05	4.20E-05	4.26E-05	4.16E-05	4.24E-05	4.23E-05	4.19E-05	4.27E-05	4.23E-05	4.18E-05	4.33E-05	4.23E-05	4.27E-05	4.24E-05	4.26E-05	4.14E-05	4.14E-05	4.27E-05	4.18E-05	4.23E-05	4.31E-05	4.16E-05	4.13E-05	4.28E-05	4.19E-05	4.24E-05	4.14E-05	4.19E-05	4.14E-05	4.05E-05	4.20E-05	4.17E-05	4.14E-05	4.20E-05	4.16E-05	4.15E-05	4.14E-05	4.08E-05	4.26E-05	4.11E-05	4.25E-05	4.19E-05	4.12E-05	4.17E-05	4.09E-05	4.10E-05	4.22E-05	4.21E-05	4.08E-05	4.22E-05	4.15E-05	4.10E-05	4.15E-05	4.19E-05	4.19E-05	4.17E-05	4.19E-05	4.16E-05	4.11E-05	4.17E-05	4.05E-05	4.19E-05	4.22E-05	4.24E-05	4.13E-05	4.20E-05	4.14E-05	4.09E-05	4.04E-05	4.09E-05	4.16E-05	4.05E-05	4.13E-05	4.05E-05	4.03E-05	4.09E-05	4.06E-05	4.07E-05	4.15E-05	4.09E-05	4.01E-05	4.15E-05	4.05E-05	4.05E-05	4.06E-05	4.11E-05	4.01E-05	4.09E-05	4.03E-05	4.08E-05	4.13E-05	4.05E-05	4.04E-05	3.93E-05	4.01E-05	4.03E-05	4.07E-05	4.06E-05	4.03E-05	4.08E-05	4.14E-05	4.05E-05	4.14E-05	4.04E-05	4.09E-05	4.08E-05	4.06E-05	4.03E-05	4.10E-05	3.94E-05	3.99E-05
1.58	3.79E-05	4.29E-05	4.29E-05	4.20E-05	4.18E-05	4.29E-05	4.17E-05	4.41E-05	4.61E-05	4.38E-05	4.26E-05	4.37E-05	4.36E-05	4.53E-05	4.35E-05	4.38E-05	4.28E-05	4.34E-05	4.23E-05	4.36E-05	4.31E-05	4.27E-05	4.35E-05	4.30E-05	4.27E-05	4.41E-05	4.31E-05	4.34E-05	4.32E-05	4.33E-05	4.21E-05	4.22E-05	4.34E-05	4.26E-05	4.30E-05	4.44E-05	4.24E-05	4.20E-05	4.38E-05	4.26E-05	4.31E-05	4.21E-05	4.27E-05	4.21E-05	4.12E-05	4.28E-05	4.25E-05	4.23E-05	4.27E-05	4.23E-05	4.22E-05	4.21E-05	4.16E-05	4.33E-05	4.18E-05	4.32E-05	4.27E-05	4.19E-05	4.25E-05	4.16E-05	4.18E-05	4.31E-05	4.34E-05	4.16E-05	4.30E-05	4.23E-05	4.20E-05	4.22E-05	4.27E-05	4.27E-05	4.24E-05	4.27E-05	4.25E-05	4.18E-05	4.24E-05	4.13E-05	4.26E-05	4.29E-05	4.32E-05	4.21E-05	4.28E-05	4.22E-05	4.16E-05	4.12E-05	4.16E-05	4.23E-05	4.12E-05	4.21E-05	4.13E-05	4.10E-05	4.16E-05	4.13E-05	4.14E-05	4.22E-05	4.17E-05	4.09E-05	4.22E-05	4.12E-05	4.12E-05	4.17E-05	4.18E-05	4.10E-05	4.16E-05	4.11E-05	4.16E-05	4.22E-05	4.12E-05	4.11E-05	3.99E-05	4.08E-05	4.10E-05	4.15E-05	4.13E-05	4.10E-05	4.16E-05	4.30E-05	4.12E-05	4.22E-05	4.11E-05	4.17E-05	4.15E-05	4.13E-05	4.10E-05	4.18E-05	4.01E-05	4.06E-05
1.6	3.85E-05	4.37E-05	4.37E-05	4.29E-05	4.25E-05	4.39E-05	4.25E-05	4.50E-05	2.00E-04	4.48E-05	4.33E-05	4.44E-05	4.44E-05	4.64E-05	4.45E-05	4.49E-05	4.39E-05	4.42E-05	4.31E-05	4.46E-05	4.38E-05	4.34E-05	4.43E-05	4.38E-05	4.36E-05	4.50E-05	4.39E-05	4.46E-05	4.39E-05	4.41E-05	4.29E-05	4.30E-05	4.43E-05	4.34E-05	4.42E-05	4.56E-05	4.31E-05	4.28E-05	4.59E-05	4.34E-05	4.39E-05	4.28E-05	4.34E-05	4.29E-05	4.20E-05	4.37E-05	4.33E-05	4.35E-05	4.35E-05	4.31E-05	4.30E-05	4.28E-05	4.23E-05	4.41E-05	4.26E-05	4.40E-05	4.42E-05	4.27E-05	4.33E-05	4.23E-05	4.25E-05	4.41E-05	4.41E-05	4.25E-05	4.37E-05	4.30E-05	4.29E-05	4.30E-05	4.34E-05	4.34E-05	4.31E-05	4.35E-05	4.32E-05	4.26E-05	4.33E-05	4.21E-05	4.34E-05	4.41E-05	4.40E-05	4.30E-05	4.35E-05	4.29E-05	4.23E-05	4.19E-05	4.23E-05	4.30E-05	4.20E-05	4.29E-05	4.21E-05	4.17E-05	4.23E-05	4.20E-05	4.22E-05	4.32E-05	4.24E-05	4.16E-05	4.29E-05	4.19E-05	4.20E-05	4.24E-05	4.26E-05	4.18E-05	4.23E-05	4.18E-05	4.23E-05	4.29E-05	4.20E-05	4.19E-05	4.06E-05	4.15E-05	4.19E-05	4.23E-05	4.20E-05	4.18E-05	4.23E-05	4.40E-05	4.20E-05	4.30E-05	4.19E-05	4.25E-05	4.22E-05	4.20E-05	4.17E-05	4.25E-05	4.08E-05	4.13E-05
1.62	3.92E-05	4.49E-05	4.45E-05	4.37E-05	4.33E-05	4.47E-05	4.33E-05	4.64E-05	2.00E-04	4.56E-05	4.41E-05	4.53E-05	4.55E-05	4.80E-05	4.52E-05	4.66E-05	4.49E-05	4.49E-05	4.39E-05	4.54E-05	4.46E-05	4.42E-05	4.52E-05	4.46E-05	4.44E-05	4.60E-05	4.47E-05	4.55E-05	4.47E-05	4.51E-05	4.37E-05	4.37E-05	4.51E-05	4.41E-05	4.55E-05	4.70E-05	4.40E-05	4.35E-05	2.00E-04	4.45E-05	4.46E-05	4.38E-05	4.43E-05	4.38E-05	4.27E-05	4.45E-05	4.40E-05	4.46E-05	4.44E-05	4.39E-05	4.41E-05	4.36E-05	4.30E-05	4.49E-05	4.34E-05	4.48E-05	4.50E-05	4.34E-05	4.43E-05	4.32E-05	4.32E-05	4.49E-05	4.49E-05	4.33E-05	4.45E-05	4.38E-05	4.37E-05	4.37E-05	4.44E-05	4.45E-05	4.39E-05	4.43E-05	4.40E-05	4.34E-05	4.41E-05	4.31E-05	4.47E-05	4.49E-05	4.47E-05	4.38E-05	4.43E-05	4.38E-05	4.30E-05	4.27E-05	4.34E-05	4.40E-05	4.28E-05	4.37E-05	4.29E-05	4.45E-05	4.31E-05	4.27E-05	4.29E-05	4.39E-05	4.34E-05	4.23E-05	4.37E-05	4.27E-05	4.27E-05	4.32E-05	4.34E-05	4.26E-05	4.31E-05	4.25E-05	4.31E-05	4.37E-05	4.27E-05	4.26E-05	4.13E-05	4.22E-05	4.27E-05	4.34E-05	4.28E-05	4.27E-05	4.31E-05	4.51E-05	4.27E-05	4.38E-05	4.28E-05	4.32E-05	4.30E-05	4.27E-05	4.24E-05	4.35E-05	4.15E-05	4.20E-05
1.64	3.98E-05	4.58E-05	4.53E-05	4.45E-05	4.42E-05	4.55E-05	4.40E-05	4.72E-05	2.00E-04	4.64E-05	4.49E-05	4.63E-05	4.68E-05	2.00E-04	4.61E-05	4.92E-05	4.58E-05	4.57E-05	4.47E-05	4.62E-05	4.55E-05	4.50E-05	4.72E-05	4.54E-05	4.52E-05	4.69E-05	4.55E-05	4.63E-05	4.59E-05	4.60E-05	4.52E-05	4.47E-05	4.59E-05	4.49E-05	4.63E-05	2.00E-04	4.51E-05	4.44E-05	2.00E-04	4.57E-05	4.56E-05	4.46E-05	4.50E-05	4.45E-05	4.35E-05	4.53E-05	4.49E-05	4.54E-05	4.53E-05	4.47E-05	4.52E-05	4.43E-05	4.40E-05	4.57E-05	4.42E-05	4.56E-05	4.60E-05	4.42E-05	4.52E-05	4.40E-05	4.40E-05	4.60E-05	4.57E-05	4.52E-05	4.53E-05	4.45E-05	4.51E-05	4.51E-05	4.58E-05	4.55E-05	4.50E-05	4.51E-05	4.48E-05	4.42E-05	4.49E-05	4.40E-05	4.55E-05	4.57E-05	4.56E-05	4.51E-05	4.51E-05	4.46E-05	4.38E-05	4.34E-05	4.48E-05	4.48E-05	4.35E-05	4.46E-05	4.38E-05	4.53E-05	4.38E-05	4.36E-05	4.37E-05	4.53E-05	4.42E-05	4.30E-05	4.46E-05	4.35E-05	4.36E-05	4.39E-05	4.42E-05	4.36E-05	4.39E-05	4.33E-05	4.38E-05	4.45E-05	4.35E-05	4.34E-05	4.20E-05	4.33E-05	4.35E-05	4.43E-05	4.35E-05	4.37E-05	4.39E-05	2.00E-04	4.34E-05	4.46E-05	4.35E-05	4.40E-05	4.38E-05	4.39E-05	4.33E-05	4.43E-05	4.22E-05	4.28E-05
1.66	4.05E-05	4.66E-05	4.61E-05	4.53E-05	4.50E-05	4.63E-05	4.50E-05	4.81E-05	2.00E-04	4.75E-05	4.57E-05	2.00E-04	4.82E-05	2.00E-04	2.00E-04	2.00E-04	4.67E-05	4.77E-05	4.54E-05	4.71E-05	4.63E-05	4.58E-05	4.80E-05	4.63E-05	4.61E-05	4.78E-05	4.69E-05	4.72E-05	4.78E-05	4.68E-05	4.63E-05	4.56E-05	4.68E-05	4.68E-05	4.72E-05	2.00E-04	4.59E-05	4.60E-05	2.00E-04	2.00E-04	4.64E-05	4.55E-05	4.58E-05	4.53E-05	4.46E-05	4.61E-05	4.67E-05	4.62E-05	4.61E-05	4.55E-05	4.61E-05	4.54E-05	4.53E-05	4.65E-05	4.50E-05	4.65E-05	4.69E-05	4.51E-05	4.64E-05	4.48E-05	4.48E-05	4.69E-05	4.65E-05	4.61E-05	4.63E-05	4.56E-05	4.60E-05	4.63E-05	4.67E-05	4.67E-05	4.58E-05	4.59E-05	4.57E-05	4.51E-05	4.59E-05	4.48E-05	4.63E-05	4.65E-05	4.64E-05	4.60E-05	4.59E-05	4.59E-05	4.45E-05	4.42E-05	4.57E-05	4.57E-05	4.43E-05	4.54E-05	4.45E-05	4.64E-05	4.51E-05	4.53E-05	4.45E-05	4.66E-05	4.50E-05	4.37E-05	4.54E-05	4.42E-05	4.54E-05	4.49E-05	4.51E-05	4.45E-05	4.50E-05	4.40E-05	4.56E-05	4.56E-05	4.42E-05	4.42E-05	4.27E-05	4.42E-05	4.43E-05	4.51E-05	4.43E-05	4.44E-05	4.47E-05	2.00E-04	4.42E-05	4.57E-05	4.43E-05	4.49E-05	4.46E-05	4.47E-05	4.42E-05	4.51E-05	4.29E-05	4.41E-05
1.68	4.12E-05	2.00E-04	4.71E-05	2.00E-04	4.57E-05	4.73E-05	4.58E-05	4.90E-05	2.00E-04	4.85E-05	4.66E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.85E-05	2.00E-04	4.62E-05	4.81E-05	4.71E-05	4.68E-05	4.90E-05	4.73E-05	4.70E-05	4.95E-05	4.78E-05	2.00E-04	4.99E-05	4.77E-05	4.73E-05	4.65E-05	4.79E-05	4.79E-05	4.88E-05	2.00E-04	4.73E-05	4.70E-05	2.00E-04	2.00E-04	4.84E-05	4.63E-05	4.66E-05	4.62E-05	4.54E-05	4.70E-05	4.76E-05	4.70E-05	4.70E-05	4.65E-05	4.70E-05	4.64E-05	4.61E-05	4.82E-05	4.58E-05	4.83E-05	4.78E-05	4.60E-05	4.76E-05	4.56E-05	4.56E-05	4.91E-05	4.78E-05	4.69E-05	4.72E-05	4.66E-05	4.69E-05	4.72E-05	4.89E-05	4.75E-05	4.66E-05	4.72E-05	4.66E-05	4.59E-05	4.68E-05	4.57E-05	4.73E-05	2.00E-04	4.72E-05	4.69E-05	4.68E-05	2.00E-04	4.54E-05	4.49E-05	4.65E-05	4.65E-05	4.51E-05	4.63E-05	4.53E-05	2.00E-04	4.60E-05	4.64E-05	4.53E-05	4.78E-05	4.59E-05	4.51E-05	4.68E-05	4.50E-05	4.64E-05	4.57E-05	4.60E-05	4.55E-05	4.58E-05	4.48E-05	4.64E-05	4.64E-05	4.55E-05	4.52E-05	4.35E-05	4.53E-05	4.52E-05	4.60E-05	4.67E-05	4.53E-05	4.55E-05	2.00E-04	4.50E-05	4.91E-05	4.51E-05	4.57E-05	4.55E-05	4.55E-05	4.50E-05	4.59E-05	4.37E-05	4.50E-05
1.7	4.19E-05	2.00E-04	4.83E-05	2.00E-04	4.67E-05	4.82E-05	4.69E-05	2.00E-04	2.00E-04	2.00E-04	4.93E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.70E-05	4.90E-05	4.79E-05	4.83E-05	2.00E-04	4.82E-05	4.78E-05	2.00E-04	4.87E-05	2.00E-04	2.00E-04	4.85E-05	4.86E-05	4.74E-05	4.99E-05	4.88E-05	4.97E-05	2.00E-04	2.00E-04	4.79E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.75E-05	4.70E-05	4.62E-05	4.78E-05	4.85E-05	4.93E-05	4.79E-05	4.77E-05	4.80E-05	4.75E-05	4.81E-05	4.91E-05	4.67E-05	4.93E-05	4.88E-05	4.69E-05	4.85E-05	4.64E-05	4.64E-05	2.00E-04	4.87E-05	4.84E-05	2.00E-04	4.76E-05	4.83E-05	4.87E-05	2.00E-04	4.84E-05	4.78E-05	4.87E-05	4.78E-05	4.72E-05	4.76E-05	4.65E-05	4.82E-05	2.00E-04	4.92E-05	4.78E-05	2.00E-04	2.00E-04	4.66E-05	4.57E-05	4.73E-05	4.77E-05	4.59E-05	4.71E-05	4.61E-05	2.00E-04	4.68E-05	4.73E-05	4.61E-05	4.98E-05	4.67E-05	4.61E-05	4.78E-05	4.58E-05	2.00E-04	4.69E-05	4.68E-05	4.64E-05	4.67E-05	4.56E-05	4.75E-05	4.81E-05	4.66E-05	4.60E-05	4.42E-05	4.61E-05	2.00E-04	4.70E-05	4.76E-05	4.61E-05	4.63E-05	2.00E-04	4.57E-05	2.00E-04	4.59E-05	4.66E-05	4.64E-05	4.64E-05	4.58E-05	4.67E-05	4.44E-05	4.59E-05
1.72	4.27E-05	2.00E-04	4.93E-05	2.00E-04	4.77E-05	4.91E-05	4.77E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.99E-05	4.99E-05	2.00E-04	4.92E-05	2.00E-04	4.90E-05	4.87E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	5.00E-05	4.95E-05	4.84E-05	2.00E-04	4.97E-05	2.00E-04	2.00E-04	2.00E-04	4.94E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.83E-05	4.78E-05	4.70E-05	4.90E-05	4.96E-05	2.00E-04	2.00E-04	4.86E-05	4.89E-05	4.83E-05	2.00E-04	2.00E-04	4.76E-05	2.00E-04	4.98E-05	4.78E-05	4.94E-05	4.80E-05	4.73E-05	2.00E-04	2.00E-04	4.93E-05	2.00E-04	4.85E-05	4.92E-05	4.97E-05	2.00E-04	2.00E-04	2.00E-04	4.96E-05	4.86E-05	4.83E-05	4.88E-05	4.74E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.76E-05	4.68E-05	4.82E-05	4.91E-05	4.72E-05	4.84E-05	4.71E-05	2.00E-04	4.77E-05	4.85E-05	4.69E-05	2.00E-04	4.84E-05	4.68E-05	2.00E-04	4.66E-05	2.00E-04	4.89E-05	4.76E-05	4.78E-05	4.86E-05	4.65E-05	4.91E-05	4.90E-05	4.75E-05	2.00E-04	4.50E-05	4.70E-05	2.00E-04	4.81E-05	2.00E-04	4.73E-05	4.71E-05	2.00E-04	4.65E-05	2.00E-04	4.67E-05	4.83E-05	4.72E-05	4.74E-05	4.76E-05	4.76E-05	4.53E-05	4.67E-05
1.74	4.40E-05	2.00E-04	2.00E-04	2.00E-04	4.88E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.98E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.97E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.92E-05	4.87E-05	4.79E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.94E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.84E-05	2.00E-04	2.00E-04	4.87E-05	2.00E-04	2.00E-04	4.82E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.94E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.91E-05	4.98E-05	4.83E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.81E-05	4.93E-05	2.00E-04	4.81E-05	4.95E-05	4.83E-05	2.00E-04	4.86E-05	4.99E-05	4.78E-05	2.00E-04	4.93E-05	4.77E-05	2.00E-04	4.74E-05	2.00E-04	2.00E-04	4.85E-05	2.00E-04	2.00E-04	4.82E-05	2.00E-04	4.99E-05	4.94E-05	2.00E-04	4.58E-05	4.79E-05	2.00E-04	4.89E-05	2.00E-04	4.82E-05	4.81E-05	2.00E-04	4.75E-05	2.00E-04	4.76E-05	4.92E-05	4.81E-05	4.83E-05	4.85E-05	4.84E-05	4.63E-05	4.75E-05
1.76	4.48E-05	2.00E-04	2.00E-04	2.00E-04	5.00E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.88E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.94E-05	2.00E-04	2.00E-04	4.96E-05	2.00E-04	2.00E-04	4.92E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.95E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.90E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.86E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.95E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.66E-05	4.88E-05	2.00E-04	4.99E-05	2.00E-04	2.00E-04	4.90E-05	2.00E-04	4.96E-05	2.00E-04	2.00E-04	2.00E-04	4.99E-05	4.91E-05	2.00E-04	4.93E-05	4.75E-05	2.00E-04
1.78	4.62E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.99E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.95E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.74E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.83E-05	2.00E-04
1.8	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.82E-05	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	4.91E-05	2.00E-04
1.82	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.84	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.86	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.88	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.9	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.92	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.94	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.96	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.98	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
2	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
2	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.98	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.96	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.94	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.92	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.9	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.88	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.86	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.84	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.82	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.8	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.78	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.76	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.74	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.72	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.7	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.68	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.66	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.64	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.62	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.6	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.58	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.56	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.54	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.52	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.5	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.48	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.46	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.44	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.42	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.4	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.38	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.36	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.34	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.32	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.3	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.28	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.26	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.24	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.22	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.2	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.18	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.16	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.14	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.12	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.1	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.08	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.06	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1.02	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
1	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.98	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.96	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.94	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.92	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.9	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.88	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.86	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.84	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.82	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.8	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.78	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.76	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.74	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.72	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.7	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.68	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.66	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.64	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.62	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.6	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.58	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.56	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.54	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.52	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.5	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.48	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.46	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.44	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.42	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.4	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.99E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.98E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.93E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.99E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.99E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.99E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.98E-04	2.00E-04	1.99E-04	1.99E-04	1.96E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.98E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.99E-04	2.00E-04	1.99E-04	2.00E-04	2.00E-04	2.00E-04	1.96E-04	2.00E-04	1.95E-04	1.97E-04	2.00E-04	2.00E-04	1.98E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.99E-04	2.00E-04	2.00E-04	2.00E-04	1.93E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.98E-04	2.00E-04	1.97E-04	1.97E-04	1.98E-04	1.99E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.97E-04	1.94E-04	2.00E-04	2.00E-04	1.98E-04	2.00E-04	1.97E-04	1.98E-04	1.97E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04
0.38	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.84E-04	1.87E-04	1.93E-04	2.00E-04	2.00E-04	1.84E-04	1.88E-04	1.88E-04	2.00E-04	2.00E-04	2.00E-04	1.87E-04	1.85E-04	1.90E-04	1.89E-04	1.78E-04	2.00E-04	1.89E-04	1.89E-04	2.00E-04	1.86E-04	2.00E-04	2.00E-04	1.88E-04	1.83E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.85E-04	1.89E-04	1.93E-04	2.00E-04	1.88E-04	1.85E-04	2.00E-04	2.00E-04	2.00E-04	1.85E-04	2.00E-04	1.82E-04	2.00E-04	1.83E-04	1.83E-04	1.80E-04	1.86E-04	1.88E-04	2.00E-04	2.00E-04	1.84E-04	1.88E-04	1.85E-04	1.83E-04	2.00E-04	2.00E-04	2.00E-04	1.87E-04	1.83E-04	2.00E-04	1.83E-04	2.00E-04	2.00E-04	2.00E-04	1.82E-04	1.82E-04	1.79E-04	1.82E-04	1.89E-04	2.00E-04	1.83E-04	1.88E-04	2.00E-04	2.00E-04	2.00E-04	1.93E-04	2.00E-04	2.00E-04	2.00E-04	1.89E-04	2.00E-04	1.83E-04	1.85E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.87E-04	1.82E-04	1.84E-04	2.00E-04	1.85E-04	1.78E-04	1.87E-04	1.86E-04	2.00E-04	2.00E-04	1.85E-04	2.00E-04	1.81E-04	1.81E-04	1.83E-04	1.84E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.85E-04	1.82E-04	1.79E-04	2.00E-04	2.00E-04	1.82E-04	2.00E-04	1.81E-04	1.78E-04	1.81E-04	1.90E-04	2.00E-04	2.00E-04	2.00E-04
0.36	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.71E-04	1.72E-04	1.77E-04	2.00E-04	2.00E-04	1.69E-04	1.73E-04	1.72E-04	2.00E-04	2.00E-04	2.00E-04	1.71E-04	1.71E-04	1.75E-04	1.67E-04	1.65E-04	2.00E-04	1.73E-04	1.73E-04	2.00E-04	1.71E-04	2.00E-04	2.00E-04	1.68E-04	1.70E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.64E-04	1.74E-04	1.77E-04	2.00E-04	1.73E-04	1.64E-04	2.00E-04	2.00E-04	2.00E-04	1.72E-04	2.00E-04	1.64E-04	2.00E-04	1.69E-04	1.69E-04	1.68E-04	1.71E-04	1.73E-04	2.00E-04	2.00E-04	1.71E-04	1.67E-04	1.72E-04	1.70E-04	2.00E-04	2.00E-04	2.00E-04	1.71E-04	1.69E-04	2.00E-04	1.69E-04	2.00E-04	2.00E-04	2.00E-04	1.68E-04	1.65E-04	1.66E-04	1.68E-04	1.75E-04	2.00E-04	1.69E-04	1.73E-04	2.00E-04	2.00E-04	2.00E-04	1.76E-04	2.00E-04	2.00E-04	2.00E-04	1.74E-04	2.00E-04	1.65E-04	1.72E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.72E-04	1.63E-04	1.65E-04	2.00E-04	1.72E-04	1.65E-04	1.72E-04	1.71E-04	2.00E-04	2.00E-04	1.69E-04	2.00E-04	1.68E-04	1.68E-04	1.70E-04	1.70E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.70E-04	1.68E-04	1.61E-04	2.00E-04	2.00E-04	1.69E-04	2.00E-04	1.68E-04	1.62E-04	1.68E-04	1.75E-04	2.00E-04	2.00E-04	2.00E-04
0.34	1.98E-04	2.00E-04	2.00E-04	2.00E-04	1.57E-04	1.57E-04	1.62E-04	2.00E-04	1.98E-04	1.56E-04	1.57E-04	1.58E-04	2.00E-04	2.00E-04	2.00E-04	1.56E-04	1.57E-04	1.60E-04	1.54E-04	1.48E-04	2.00E-04	1.58E-04	1.57E-04	2.00E-04	1.56E-04	1.98E-04	2.00E-04	1.53E-04	1.53E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.50E-04	1.60E-04	1.63E-04	2.00E-04	1.57E-04	1.50E-04	2.00E-04	2.00E-04	2.00E-04	1.57E-04	2.00E-04	1.50E-04	2.00E-04	1.54E-04	1.55E-04	1.53E-04	1.57E-04	1.59E-04	2.00E-04	2.00E-04	1.55E-04	1.53E-04	1.56E-04	1.52E-04	2.00E-04	2.00E-04	2.00E-04	1.58E-04	1.54E-04	2.00E-04	1.54E-04	1.98E-04	2.00E-04	2.00E-04	1.52E-04	1.50E-04	1.49E-04	1.53E-04	1.61E-04	1.97E-04	1.55E-04	1.58E-04	2.00E-04	2.00E-04	2.00E-04	1.63E-04	2.00E-04	2.00E-04	2.00E-04	1.59E-04	2.00E-04	1.51E-04	1.55E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.58E-04	1.49E-04	1.51E-04	2.00E-04	1.58E-04	1.47E-04	1.58E-04	1.57E-04	2.00E-04	2.00E-04	1.53E-04	1.99E-04	1.53E-04	1.53E-04	1.56E-04	1.55E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	2.00E-04	1.55E-04	1.53E-04	1.47E-04	2.00E-04	2.00E-04	1.52E-04	2.00E-04	1.52E-04	1.47E-04	1.55E-04	1.60E-04	2.00E-04	2.00E-04	2.00E-04
0.32	1.77E-04	2.00E-04	1.91E-04	1.81E-04	1.28E-04	1.38E-04	1.45E-04	2.00E-04	1.78E-04	1.26E-04	1.38E-04	1.38E-04	2.00E-04	2.00E-04	2.00E-04	1.40E-04	1.36E-04	1.41E-04	1.40E-04	1.20E-04	1.92E-04	1.39E-04	1.39E-04	2.00E-04	1.37E-04	1.81E-04	2.00E-04	1.38E-04	1.37E-04	2.00E-04	2.00E-04	1.86E-04	2.00E-04	1.37E-04	1.39E-04	1.43E-04	2.00E-04	1.38E-04	1.37E-04	1.96E-04	1.78E-04	2.00E-04	1.38E-04	2.00E-04	1.35E-04	2.00E-04	1.23E-04	1.33E-04	1.24E-04	1.32E-04	1.41E-04	1.84E-04	1.83E-04	1.24E-04	1.40E-04	1.37E-04	1.34E-04	2.00E-04	2.00E-04	1.88E-04	1.38E-04	1.32E-04	2.00E-04	1.32E-04	1.81E-04	2.00E-04	2.00E-04	1.31E-04	1.37E-04	1.20E-04	1.24E-04	1.43E-04	1.77E-04	1.31E-04	1.35E-04	2.00E-04	2.00E-04	2.00E-04	1.40E-04	2.00E-04	2.00E-04	2.00E-04	1.37E-04	2.00E-04	1.38E-04	1.35E-04	2.00E-04	1.97E-04	2.00E-04	2.00E-04	1.34E-04	1.36E-04	1.39E-04	2.00E-04	1.26E-04	1.16E-04	1.22E-04	1.26E-04	1.85E-04	2.00E-04	1.32E-04	1.78E-04	1.21E-04	1.22E-04	1.29E-04	1.24E-04	2.00E-04	2.00E-04	1.94E-04	2.00E-04	2.00E-04	2.00E-04	1.27E-04	1.23E-04	1.33E-04	2.00E-04	2.00E-04	1.33E-04	1.84E-04	1.21E-04	1.34E-04	1.24E-04	1.40E-04	2.00E-04	2.00E-04	2.00E-04
0.3	1.53E-04	1.99E-04	1.65E-04	1.61E-04	1.10E-04	1.11E-04	1.14E-04	2.00E-04	1.55E-04	1.10E-04	1.11E-04	1.11E-04	2.00E-04	2.00E-04	2.00E-04	1.10E-04	1.10E-04	1.10E-04	1.18E-04	1.07E-04	1.70E-04	1.12E-04	1.12E-04	1.90E-04	1.09E-04	1.59E-04	2.00E-04	1.16E-04	1.08E-04	2.00E-04	2.00E-04	1.64E-04	1.84E-04	1.12E-04	1.10E-04	1.14E-04	2.00E-04	1.09E-04	1.11E-04	1.75E-04	1.50E-04	2.00E-04	1.09E-04	2.00E-04	1.10E-04	2.00E-04	1.08E-04	1.05E-04	1.05E-04	1.10E-04	1.11E-04	1.58E-04	1.55E-04	1.09E-04	1.13E-04	1.08E-04	1.07E-04	2.00E-04	2.00E-04	1.68E-04	1.10E-04	1.08E-04	1.95E-04	1.08E-04	1.59E-04	2.00E-04	2.00E-04	1.07E-04	1.12E-04	1.05E-04	1.07E-04	1.09E-04	1.49E-04	1.05E-04	1.08E-04	1.93E-04	2.00E-04	1.87E-04	1.11E-04	1.99E-04	2.00E-04	2.00E-04	1.10E-04	1.98E-04	1.10E-04	1.10E-04	2.00E-04	1.75E-04	1.98E-04	1.84E-04	1.06E-04	1.10E-04	1.14E-04	1.99E-04	1.08E-04	9.92E-05	1.09E-04	1.03E-04	1.63E-04	1.90E-04	1.08E-04	1.51E-04	1.06E-04	1.05E-04	1.05E-04	1.08E-04	2.00E-04	1.90E-04	1.72E-04	2.00E-04	2.00E-04	1.97E-04	1.08E-04	1.05E-04	1.09E-04	2.00E-04	1.98E-04	1.03E-04	1.58E-04	1.06E-04	1.11E-04	1.04E-04	1.09E-04	2.00E-04	2.00E-04	2.00E-04
0.28	8.61E-05	1.69E-04	1.37E-04	9.27E-05	8.91E-05	9.42E-05	9.23E-05	1.78E-04	1.21E-04	8.72E-05	9.19E-05	8.95E-05	1.82E-04	1.71E-04	1.68E-04	9.11E-05	8.61E-05	8.61E-05	9.36E-05	8.31E-05	1.39E-04	9.05E-05	8.77E-05	1.67E-04	8.73E-05	7.96E-05	1.72E-04	8.92E-05	8.70E-05	1.76E-04	1.80E-04	1.28E-04	1.57E-04	8.81E-05	9.13E-05	9.56E-05	1.75E-04	8.60E-05	9.24E-05	1.51E-04	8.14E-05	1.77E-04	8.11E-05	1.74E-04	8.43E-05	1.77E-04	8.53E-05	8.29E-05	8.38E-05	8.69E-05	8.39E-05	8.92E-05	8.35E-05	8.43E-05	8.77E-05	8.29E-05	7.96E-05	1.53E-04	1.56E-04	1.37E-04	8.70E-05	8.71E-05	1.56E-04	8.79E-05	1.29E-04	1.78E-04	1.72E-04	8.16E-05	9.25E-05	6.99E-05	8.64E-05	8.91E-05	8.49E-05	6.98E-05	8.41E-05	1.70E-04	1.78E-04	1.61E-04	8.90E-05	1.70E-04	1.75E-04	1.74E-04	7.81E-05	1.65E-04	8.64E-05	8.43E-05	1.83E-04	1.47E-04	1.57E-04	1.61E-04	8.60E-05	8.73E-05	9.20E-05	1.65E-04	8.64E-05	6.53E-05	8.58E-05	8.31E-05	1.04E-04	1.61E-04	7.26E-05	8.42E-05	8.23E-05	8.66E-05	8.49E-05	8.57E-05	1.64E-04	1.56E-04	1.35E-04	1.64E-04	1.66E-04	8.65E-05	8.36E-05	8.04E-05	6.78E-05	1.73E-04	1.29E-04	8.43E-05	7.34E-05	8.20E-05	8.16E-05	7.28E-05	8.95E-05	1.69E-04	1.67E-04	1.51E-04
0.26	6.97E-05	6.08E-06	6.09E-06	6.07E-06	6.70E-05	6.26E-06	6.33E-06	7.88E-05	6.32E-06	6.32E-06	6.31E-05	6.34E-06	6.30E-06	5.86E-05	6.32E-06	7.24E-05	6.13E-06	6.14E-06	6.26E-06	6.23E-06	6.28E-06	6.27E-06	6.20E-06	6.19E-06	6.21E-06	6.21E-06	6.14E-06	6.28E-06	6.24E-06	6.07E-06	6.18E-06	6.20E-06	6.08E-06	6.24E-06	6.20E-06	6.23E-06	6.13E-06	6.24E-06	6.08E-06	6.19E-06	6.24E-06	6.08E-06	6.27E-06	6.18E-06	6.24E-06	6.26E-06	6.09E-06	6.16E-06	6.03E-06	6.15E-06	6.11E-06	6.10E-06	6.14E-06	6.00E-06	6.20E-06	6.21E-06	6.08E-06	6.12E-06	6.07E-06	6.11E-06	6.06E-06	6.10E-06	6.03E-06	6.10E-06	6.02E-06	6.15E-06	6.00E-06	6.05E-06	6.20E-06	6.01E-06	6.04E-06	6.02E-06	6.06E-06	6.14E-06	6.04E-06	6.02E-06	6.07E-06	6.07E-06	6.15E-06	6.05E-06	6.00E-06	5.36E-05	6.03E-06	6.17E-06	5.98E-06	5.95E-06	6.01E-06	6.10E-06	5.98E-06	6.10E-06	6.09E-06	6.05E-06	6.02E-06	5.98E-06	5.99E-06	5.99E-06	5.99E-06	6.00E-06	5.93E-06	5.93E-06	5.89E-06	5.99E-06	5.98E-06	5.95E-06	6.10E-06	5.96E-06	6.05E-06	5.88E-06	5.88E-06	5.90E-06	6.01E-06	6.03E-06	5.92E-06	5.93E-06	5.97E-06	5.94E-06	6.02E-06	5.95E-06	5.95E-06	5.93E-06	5.93E-06	5.97E-06	5.95E-06	5.97E-06	5.85E-06	6.08E-06
0.24	5.56E-06	5.61E-06	5.61E-06	5.60E-06	5.60E-06	5.76E-06	5.84E-06	5.78E-06	5.83E-06	5.83E-06	5.91E-06	5.85E-06	5.80E-06	5.85E-06	5.83E-06	5.79E-06	5.65E-06	5.66E-06	5.75E-06	5.75E-06	5.79E-06	5.78E-06	5.72E-06	5.71E-06	5.73E-06	5.73E-06	5.66E-06	5.79E-06	5.76E-06	5.60E-06	5.70E-06	5.70E-06	5.61E-06	5.76E-06	5.72E-06	5.74E-06	5.66E-06	5.75E-06	5.60E-06	5.71E-06	5.76E-06	5.60E-06	5.77E-06	5.71E-06	5.75E-06	5.76E-06	5.62E-06	5.67E-06	5.56E-06	5.68E-06	5.63E-06	5.63E-06	5.65E-06	5.53E-06	5.72E-06	5.73E-06	5.60E-06	5.65E-06	5.60E-06	5.64E-06	5.59E-06	5.62E-06	5.57E-06	5.63E-06	5.55E-06	5.68E-06	5.53E-06	5.58E-06	5.72E-06	5.54E-06	5.57E-06	5.56E-06	5.59E-06	5.67E-06	5.57E-06	5.55E-06	5.60E-06	5.60E-06	5.61E-06	5.58E-06	5.53E-06	5.53E-06	5.56E-06	5.69E-06	5.52E-06	5.49E-06	5.54E-06	5.63E-06	5.52E-06	5.62E-06	5.62E-06	5.58E-06	5.55E-06	5.52E-06	5.52E-06	5.52E-06	5.53E-06	5.54E-06	5.47E-06	5.47E-06	5.43E-06	5.52E-06	5.51E-06	5.49E-06	5.63E-06	5.50E-06	5.58E-06	5.43E-06	5.42E-06	5.44E-06	5.54E-06	5.56E-06	5.46E-06	5.47E-06	5.51E-06	5.46E-06	5.55E-06	5.49E-06	5.49E-06	5.47E-06	5.47E-06	5.51E-06	5.49E-06	5.51E-06	5.38E-06	5.61E-06
0.22	5.09E-06	5.14E-06	5.14E-06	5.13E-06	5.13E-06	5.27E-06	5.35E-06	5.30E-06	5.34E-06	5.34E-06	5.41E-06	5.36E-06	5.31E-06	5.36E-06	5.34E-06	5.31E-06	5.18E-06	5.19E-06	5.27E-06	5.27E-06	5.30E-06	5.28E-06	5.24E-06	5.23E-06	5.25E-06	5.25E-06	5.18E-06	5.30E-06	5.28E-06	5.13E-06	5.23E-06	5.18E-06	5.14E-06	5.28E-06	5.24E-06	5.26E-06	5.18E-06	5.27E-06	5.13E-06	5.23E-06	5.28E-06	5.13E-06	5.29E-06	5.23E-06	5.27E-06	5.28E-06	5.15E-06	5.19E-06	5.10E-06	5.20E-06	5.16E-06	5.15E-06	5.18E-06	5.07E-06	5.24E-06	5.25E-06	5.13E-06	5.18E-06	5.13E-06	5.17E-06	5.12E-06	5.15E-06	5.10E-06	5.16E-06	5.08E-06	5.20E-06	5.07E-06	5.11E-06	5.23E-06	5.08E-06	5.10E-06	5.09E-06	5.12E-06	5.19E-06	5.10E-06	5.09E-06	5.13E-06	5.13E-06	5.13E-06	5.11E-06	5.07E-06	5.06E-06	5.09E-06	5.21E-06	5.06E-06	5.03E-06	5.07E-06	5.15E-06	5.06E-06	5.14E-06	5.15E-06	5.11E-06	5.07E-06	5.06E-06	5.06E-06	5.06E-06	5.06E-06	5.07E-06	5.01E-06	5.01E-06	4.98E-06	5.06E-06	5.05E-06	5.03E-06	5.15E-06	5.04E-06	5.11E-06	4.95E-06	4.97E-06	4.98E-06	5.08E-06	5.09E-06	5.01E-06	5.01E-06	5.04E-06	5.00E-06	5.09E-06	5.03E-06	5.03E-06	5.01E-06	5.01E-06	5.05E-06	5.03E-06	5.05E-06	4.93E-06	5.14E-06
0.2	4.63E-06	4.67E-06	4.67E-06	4.66E-06	4.66E-06	4.79E-06	4.86E-06	4.81E-06	4.85E-06	4.84E-06	4.92E-06	4.87E-06	4.83E-06	4.87E-06	4.84E-06	4.82E-06	4.70E-06	4.71E-06	4.79E-06	4.78E-06	4.81E-06	4.74E-06	4.76E-06	4.75E-06	4.76E-06	4.77E-06	4.71E-06	4.82E-06	4.79E-06	4.66E-06	4.75E-06	4.70E-06	4.67E-06	4.80E-06	4.76E-06	4.78E-06	4.71E-06	4.78E-06	4.66E-06	4.75E-06	4.79E-06	4.66E-06	4.80E-06	4.75E-06	4.79E-06	4.79E-06	4.68E-06	4.72E-06	4.63E-06	4.72E-06	4.69E-06	4.68E-06	4.71E-06	4.60E-06	4.76E-06	4.73E-06	4.66E-06	4.70E-06	4.66E-06	4.69E-06	4.65E-06	4.68E-06	4.63E-06	4.68E-06	4.61E-06	4.72E-06	4.60E-06	4.65E-06	4.75E-06	4.61E-06	4.63E-06	4.62E-06	4.65E-06	4.72E-06	4.63E-06	4.62E-06	4.66E-06	4.66E-06	4.66E-06	4.64E-06	4.60E-06	4.60E-06	4.63E-06	4.74E-06	4.60E-06	4.57E-06	4.61E-06	4.68E-06	4.58E-06	4.60E-06	4.68E-06	4.64E-06	4.60E-06	4.56E-06	4.59E-06	4.60E-06	4.60E-06	4.61E-06	4.55E-06	4.55E-06	4.52E-06	4.59E-06	4.59E-06	4.57E-06	4.68E-06	4.58E-06	4.65E-06	4.49E-06	4.51E-06	4.53E-06	4.61E-06	4.62E-06	4.55E-06	4.55E-06	4.58E-06	4.55E-06	4.61E-06	4.57E-06	4.57E-06	4.56E-06	4.56E-06	4.58E-06	4.57E-06	4.59E-06	4.48E-06	4.67E-06
0.18	4.16E-06	4.20E-06	4.20E-06	4.20E-06	4.19E-06	4.31E-06	4.37E-06	4.33E-06	4.36E-06	4.33E-06	4.42E-06	4.38E-06	4.34E-06	4.38E-06	4.35E-06	4.33E-06	4.23E-06	4.23E-06	4.31E-06	4.30E-06	4.33E-06	4.26E-06	4.28E-06	4.27E-06	4.29E-06	4.28E-06	4.24E-06	4.34E-06	4.29E-06	4.19E-06	4.27E-06	4.23E-06	4.20E-06	4.31E-06	4.28E-06	4.30E-06	4.24E-06	4.30E-06	4.19E-06	4.27E-06	4.31E-06	4.19E-06	4.20E-06	4.27E-06	4.30E-06	4.31E-06	4.21E-06	4.19E-06	4.16E-06	4.25E-06	4.22E-06	4.21E-06	4.23E-06	4.14E-06	4.27E-06	4.24E-06	4.20E-06	4.23E-06	4.19E-06	4.22E-06	4.19E-06	4.21E-06	4.17E-06	4.21E-06	4.15E-06	4.25E-06	4.14E-06	4.18E-06	4.28E-06	4.15E-06	4.17E-06	4.16E-06	4.18E-06	4.24E-06	4.17E-06	4.16E-06	4.19E-06	4.20E-06	4.19E-06	4.18E-06	4.14E-06	4.14E-06	4.16E-06	4.26E-06	4.14E-06	4.11E-06	4.15E-06	4.21E-06	4.12E-06	4.09E-06	4.21E-06	4.18E-06	4.14E-06	4.10E-06	4.13E-06	4.13E-06	4.14E-06	4.14E-06	4.09E-06	4.09E-06	4.06E-06	4.13E-06	4.13E-06	4.11E-06	4.21E-06	4.12E-06	4.18E-06	4.04E-06	4.06E-06	4.07E-06	4.14E-06	4.16E-06	4.09E-06	4.09E-06	4.12E-06	4.09E-06	4.14E-06	4.11E-06	4.10E-06	4.10E-06	4.09E-06	4.12E-06	4.11E-06	4.13E-06	4.03E-06	4.20E-06
0.16	3.70E-06	3.72E-06	3.73E-06	3.70E-06	3.71E-06	3.82E-06	3.87E-06	3.83E-06	3.80E-06	3.84E-06	3.89E-06	3.87E-06	3.85E-06	3.86E-06	3.86E-06	3.75E-06	3.75E-06	3.76E-06	3.82E-06	3.81E-06	3.84E-06	3.78E-06	3.80E-06	3.78E-06	3.80E-06	3.79E-06	3.76E-06	3.85E-06	3.81E-06	3.72E-06	3.79E-06	3.75E-06	3.72E-06	3.83E-06	3.79E-06	3.82E-06	3.74E-06	3.80E-06	3.72E-06	3.79E-06	3.73E-06	3.71E-06	3.69E-06	3.73E-06	3.80E-06	3.75E-06	3.73E-06	3.71E-06	3.70E-06	3.77E-06	3.72E-06	3.74E-06	3.74E-06	3.67E-06	3.79E-06	3.70E-06	3.72E-06	3.71E-06	3.72E-06	3.74E-06	3.72E-06	3.73E-06	3.70E-06	3.74E-06	3.68E-06	3.77E-06	3.68E-06	3.71E-06	3.71E-06	3.69E-06	3.70E-06	3.69E-06	3.71E-06	3.76E-06	3.70E-06	3.69E-06	3.71E-06	3.72E-06	3.68E-06	3.71E-06	3.66E-06	3.63E-06	3.69E-06	3.66E-06	3.67E-06	3.65E-06	3.68E-06	3.73E-06	3.65E-06	3.63E-06	3.72E-06	3.71E-06	3.67E-06	3.62E-06	3.64E-06	3.67E-06	3.67E-06	3.68E-06	3.63E-06	3.63E-06	3.60E-06	3.65E-06	3.66E-06	3.65E-06	3.74E-06	3.63E-06	3.71E-06	3.58E-06	3.60E-06	3.59E-06	3.68E-06	3.69E-06	3.61E-06	3.63E-06	3.66E-06	3.63E-06	3.67E-06	3.65E-06	3.64E-06	3.64E-06	3.63E-06	3.66E-06	3.64E-06	3.65E-06	3.58E-06	3.73E-06
0.14	3.23E-06	3.26E-06	3.26E-06	3.23E-06	3.25E-06	3.34E-06	3.38E-06	3.35E-06	3.32E-06	3.36E-06	3.40E-06	3.39E-06	3.37E-06	3.38E-06	3.38E-06	3.28E-06	3.28E-06	3.28E-06	3.34E-06	3.34E-06	3.36E-06	3.31E-06	3.32E-06	3.30E-06	3.32E-06	3.31E-06	3.29E-06	3.37E-06	3.33E-06	3.25E-06	3.31E-06	3.28E-06	3.26E-06	3.29E-06	3.31E-06	3.34E-06	3.27E-06	3.33E-06	3.25E-06	3.32E-06	3.27E-06	3.24E-06	3.23E-06	3.26E-06	3.33E-06	3.28E-06	3.26E-06	3.24E-06	3.23E-06	3.30E-06	3.25E-06	3.27E-06	3.28E-06	3.21E-06	3.32E-06	3.24E-06	3.26E-06	3.25E-06	3.25E-06	3.27E-06	3.25E-06	3.26E-06	3.23E-06	3.27E-06	3.22E-06	3.30E-06	3.22E-06	3.24E-06	3.24E-06	3.22E-06	3.24E-06	3.23E-06	3.24E-06	3.29E-06	3.23E-06	3.23E-06	3.24E-06	3.25E-06	3.21E-06	3.24E-06	3.20E-06	3.18E-06	3.23E-06	3.20E-06	3.21E-06	3.19E-06	3.22E-06	3.27E-06	3.20E-06	3.17E-06	3.25E-06	3.24E-06	3.21E-06	3.17E-06	3.19E-06	3.21E-06	3.21E-06	3.22E-06	3.18E-06	3.17E-06	3.15E-06	3.20E-06	3.20E-06	3.19E-06	3.27E-06	3.18E-06	3.24E-06	3.13E-06	3.15E-06	3.14E-06	3.22E-06	3.23E-06	3.16E-06	3.18E-06	3.20E-06	3.18E-06	3.21E-06	3.19E-06	3.18E-06	3.18E-06	3.18E-06	3.20E-06	3.19E-06	3.19E-06	3.13E-06	3.26E-06
0.12	2.77E-06	2.79E-06	2.77E-06	2.77E-06	2.78E-06	2.85E-06	2.90E-06	2.87E-06	2.85E-06	2.88E-06	2.92E-06	2.86E-06	2.89E-06	2.89E-06	2.90E-06	2.79E-06	2.81E-06	2.81E-06	2.86E-06	2.86E-06	2.88E-06	2.83E-06	2.85E-06	2.83E-06	2.85E-06	2.84E-06	2.82E-06	2.88E-06	2.86E-06	2.79E-06	2.84E-06	2.81E-06	2.79E-06	2.82E-06	2.84E-06	2.85E-06	2.80E-06	2.85E-06	2.79E-06	2.84E-06	2.80E-06	2.78E-06	2.77E-06	2.79E-06	2.85E-06	2.81E-06	2.80E-06	2.78E-06	2.77E-06	2.83E-06	2.79E-06	2.80E-06	2.81E-06	2.75E-06	2.84E-06	2.78E-06	2.78E-06	2.78E-06	2.79E-06	2.80E-06	2.78E-06	2.80E-06	2.77E-06	2.80E-06	2.76E-06	2.83E-06	2.75E-06	2.78E-06	2.78E-06	2.76E-06	2.77E-06	2.76E-06	2.77E-06	2.82E-06	2.77E-06	2.77E-06	2.78E-06	2.79E-06	2.75E-06	2.78E-06	2.74E-06	2.72E-06	2.77E-06	2.75E-06	2.75E-06	2.73E-06	2.76E-06	2.80E-06	2.74E-06	2.72E-06	2.78E-06	2.78E-06	2.75E-06	2.72E-06	2.73E-06	2.75E-06	2.75E-06	2.75E-06	2.72E-06	2.72E-06	2.70E-06	2.74E-06	2.74E-06	2.73E-06	2.80E-06	2.72E-06	2.78E-06	2.68E-06	2.70E-06	2.69E-06	2.76E-06	2.76E-06	2.71E-06	2.72E-06	2.74E-06	2.72E-06	2.75E-06	2.73E-06	2.72E-06	2.72E-06	2.72E-06	2.74E-06	2.73E-06	2.73E-06	2.68E-06	2.79E-06
0.1	2.30E-06	2.32E-06	2.30E-06	2.30E-06	2.31E-06	2.37E-06	2.41E-06	2.39E-06	2.37E-06	2.40E-06	2.43E-06	2.38E-06	2.40E-06	2.41E-06	2.41E-06	2.32E-06	2.34E-06	2.34E-06	2.39E-06	2.37E-06	2.40E-06	2.36E-06	2.37E-06	2.35E-06	2.37E-06	2.36E-06	2.35E-06	2.40E-06	2.38E-06	2.32E-06	2.36E-06	2.34E-06	2.32E-06	2.35E-06	2.36E-06	2.36E-06	2.33E-06	2.37E-06	2.32E-06	2.37E-06	2.33E-06	2.31E-06	2.30E-06	2.33E-06	2.37E-06	2.34E-06	2.33E-06	2.31E-06	2.31E-06	2.35E-06	2.32E-06	2.33E-06	2.34E-06	2.29E-06	2.37E-06	2.31E-06	2.32E-06	2.32E-06	2.32E-06	2.33E-06	2.32E-06	2.33E-06	2.31E-06	2.33E-06	2.30E-06	2.35E-06	2.29E-06	2.31E-06	2.31E-06	2.30E-06	2.31E-06	2.30E-06	2.31E-06	2.35E-06	2.31E-06	2.30E-06	2.32E-06	2.32E-06	2.29E-06	2.31E-06	2.29E-06	2.27E-06	2.31E-06	2.29E-06	2.29E-06	2.28E-06	2.30E-06	2.33E-06	2.28E-06	2.26E-06	2.32E-06	2.31E-06	2.29E-06	2.26E-06	2.27E-06	2.29E-06	2.29E-06	2.29E-06	2.27E-06	2.26E-06	2.25E-06	2.28E-06	2.28E-06	2.28E-06	2.33E-06	2.27E-06	2.31E-06	2.23E-06	2.25E-06	2.24E-06	2.30E-06	2.30E-06	2.26E-06	2.27E-06	2.28E-06	2.27E-06	2.29E-06	2.28E-06	2.27E-06	2.27E-06	2.27E-06	2.28E-06	2.27E-06	2.26E-06	2.23E-06	2.32E-06
0.08	1.84E-06	1.86E-06	1.84E-06	1.84E-06	1.85E-06	1.90E-06	1.93E-06	1.91E-06	1.90E-06	1.91E-06	1.94E-06	1.89E-06	1.92E-06	1.92E-06	1.93E-06	1.86E-06	1.87E-06	1.87E-06	1.91E-06	1.90E-06	1.91E-06	1.89E-06	1.90E-06	1.88E-06	1.90E-06	1.89E-06	1.88E-06	1.92E-06	1.90E-06	1.86E-06	1.89E-06	1.87E-06	1.86E-06	1.88E-06	1.89E-06	1.88E-06	1.87E-06	1.90E-06	1.86E-06	1.89E-06	1.86E-06	1.85E-06	1.84E-06	1.86E-06	1.90E-06	1.87E-06	1.86E-06	1.85E-06	1.84E-06	1.88E-06	1.86E-06	1.87E-06	1.87E-06	1.83E-06	1.89E-06	1.85E-06	1.85E-06	1.85E-06	1.86E-06	1.87E-06	1.85E-06	1.86E-06	1.84E-06	1.86E-06	1.84E-06	1.88E-06	1.83E-06	1.85E-06	1.85E-06	1.84E-06	1.85E-06	1.84E-06	1.85E-06	1.87E-06	1.84E-06	1.84E-06	1.85E-06	1.86E-06	1.83E-06	1.85E-06	1.83E-06	1.81E-06	1.84E-06	1.83E-06	1.83E-06	1.82E-06	1.84E-06	1.83E-06	1.82E-06	1.81E-06	1.85E-06	1.85E-06	1.83E-06	1.81E-06	1.82E-06	1.83E-06	1.83E-06	1.82E-06	1.81E-06	1.81E-06	1.80E-06	1.82E-06	1.82E-06	1.82E-06	1.86E-06	1.81E-06	1.85E-06	1.78E-06	1.80E-06	1.79E-06	1.84E-06	1.84E-06	1.80E-06	1.81E-06	1.82E-06	1.81E-06	1.83E-06	1.82E-06	1.81E-06	1.81E-06	1.81E-06	1.83E-06	1.82E-06	1.81E-06	1.79E-06	1.85E-06
0.06	1.37E-06	1.39E-06	1.38E-06	1.38E-06	1.39E-06	1.42E-06	1.44E-06	1.43E-06	1.42E-06	1.41E-06	1.45E-06	1.42E-06	1.44E-06	1.44E-06	1.45E-06	1.39E-06	1.40E-06	1.40E-06	1.43E-06	1.42E-06	1.44E-06	1.41E-06	1.42E-06	1.41E-06	1.42E-06	1.42E-06	1.41E-06	1.42E-06	1.43E-06	1.39E-06	1.42E-06	1.40E-06	1.39E-06	1.41E-06	1.41E-06	1.41E-06	1.40E-06	1.42E-06	1.39E-06	1.42E-06	1.40E-06	1.39E-06	1.38E-06	1.40E-06	1.42E-06	1.40E-06	1.40E-06	1.39E-06	1.38E-06	1.41E-06	1.39E-06	1.40E-06	1.40E-06	1.37E-06	1.42E-06	1.39E-06	1.39E-06	1.39E-06	1.39E-06	1.40E-06	1.39E-06	1.40E-06	1.38E-06	1.40E-06	1.38E-06	1.41E-06	1.38E-06	1.39E-06	1.39E-06	1.38E-06	1.38E-06	1.38E-06	1.38E-06	1.41E-06	1.38E-06	1.38E-06	1.39E-06	1.39E-06	1.37E-06	1.39E-06	1.37E-06	1.36E-06	1.38E-06	1.37E-06	1.37E-06	1.36E-06	1.38E-06	1.36E-06	1.37E-06	1.36E-06	1.36E-06	1.39E-06	1.37E-06	1.36E-06	1.36E-06	1.37E-06	1.37E-06	1.37E-06	1.36E-06	1.36E-06	1.35E-06	1.36E-06	1.37E-06	1.37E-06	1.40E-06	1.36E-06	1.39E-06	1.34E-06	1.35E-06	1.34E-06	1.38E-06	1.38E-06	1.35E-06	1.36E-06	1.37E-06	1.36E-06	1.37E-06	1.36E-06	1.36E-06	1.36E-06	1.36E-06	1.37E-06	1.36E-06	1.36E-06	1.34E-06	1.39E-06
0.04	9.13E-07	9.26E-07	9.19E-07	9.18E-07	9.23E-07	9.47E-07	9.61E-07	9.55E-07	9.46E-07	9.39E-07	9.68E-07	9.39E-07	9.60E-07	9.60E-07	9.63E-07	9.27E-07	9.34E-07	9.34E-07	9.52E-07	9.35E-07	9.56E-07	9.42E-07	9.47E-07	9.40E-07	9.47E-07	9.43E-07	9.37E-07	9.42E-07	9.49E-07	9.26E-07	9.43E-07	9.34E-07	9.28E-07	9.38E-07	9.42E-07	9.36E-07	9.32E-07	9.47E-07	9.26E-07	9.45E-07	9.30E-07	9.23E-07	9.19E-07	9.29E-07	9.47E-07	9.30E-07	9.29E-07	9.23E-07	9.20E-07	9.40E-07	9.26E-07	9.31E-07	9.33E-07	9.14E-07	9.45E-07	9.23E-07	9.25E-07	9.24E-07	9.27E-07	9.31E-07	9.25E-07	9.29E-07	9.21E-07	9.30E-07	9.17E-07	9.40E-07	9.16E-07	9.24E-07	9.24E-07	9.18E-07	9.21E-07	9.19E-07	9.22E-07	9.36E-07	9.21E-07	9.19E-07	9.24E-07	9.27E-07	9.15E-07	9.23E-07	9.12E-07	9.05E-07	9.19E-07	9.13E-07	9.14E-07	9.09E-07	9.15E-07	9.08E-07	9.10E-07	9.04E-07	9.06E-07	9.23E-07	9.14E-07	9.03E-07	9.08E-07	9.13E-07	9.14E-07	9.10E-07	9.05E-07	9.03E-07	8.97E-07	9.04E-07	9.10E-07	9.09E-07	9.31E-07	9.05E-07	9.23E-07	8.89E-07	8.97E-07	8.95E-07	9.16E-07	9.19E-07	9.00E-07	9.05E-07	9.11E-07	9.05E-07	9.15E-07	9.08E-07	9.05E-07	9.05E-07	9.04E-07	9.12E-07	9.08E-07	9.03E-07	8.91E-07	9.24E-07
0.02	4.55E-07	4.61E-07	4.58E-07	4.58E-07	4.60E-07	4.72E-07	4.79E-07	4.76E-07	4.72E-07	4.68E-07	4.82E-07	4.68E-07	4.79E-07	4.79E-07	4.80E-07	4.62E-07	4.66E-07	4.65E-07	4.75E-07	4.66E-07	4.77E-07	4.70E-07	4.71E-07	4.69E-07	4.72E-07	4.70E-07	4.67E-07	4.69E-07	4.73E-07	4.62E-07	4.70E-07	4.65E-07	4.62E-07	4.68E-07	4.70E-07	4.67E-07	4.65E-07	4.73E-07	4.61E-07	4.71E-07	4.63E-07	4.60E-07	4.58E-07	4.62E-07	4.72E-07	4.64E-07	4.63E-07	4.60E-07	4.58E-07	4.69E-07	4.62E-07	4.64E-07	4.65E-07	4.56E-07	4.65E-07	4.60E-07	4.61E-07	4.61E-07	4.61E-07	4.64E-07	4.61E-07	4.63E-07	4.59E-07	4.64E-07	4.57E-07	4.69E-07	4.57E-07	4.61E-07	4.61E-07	4.58E-07	4.59E-07	4.58E-07	4.60E-07	4.67E-07	4.59E-07	4.58E-07	4.61E-07	4.62E-07	4.56E-07	4.60E-07	4.55E-07	4.51E-07	4.58E-07	4.55E-07	4.56E-07	4.53E-07	4.55E-07	4.52E-07	4.54E-07	4.51E-07	4.52E-07	4.60E-07	4.56E-07	4.50E-07	4.53E-07	4.55E-07	4.56E-07	4.54E-07	4.51E-07	4.50E-07	4.48E-07	4.50E-07	4.54E-07	4.53E-07	4.64E-07	4.51E-07	4.60E-07	4.43E-07	4.47E-07	4.46E-07	4.57E-07	4.58E-07	4.49E-07	4.51E-07	4.54E-07	4.51E-07	4.56E-07	4.53E-07	4.51E-07	4.51E-07	4.51E-07	4.55E-07	4.53E-07	4.50E-07	4.45E-07	4.61E-07
0	-2.82E-09	-2.85E-09	-2.76E-09	-2.79E-09	-2.86E-09	-2.89E-09	-2.90E-09	-2.87E-09	-2.87E-09	-2.83E-09	-2.88E-09	-2.79E-09	-2.94E-09	-2.90E-09	-2.97E-09	-2.91E-09	-2.85E-09	-2.90E-09	-2.91E-09	-2.88E-09	-2.94E-09	-2.83E-09	-2.79E-09	-2.84E-09	-2.85E-09	-2.84E-09	-2.83E-09	-2.87E-09	-2.89E-09	-2.81E-09	-2.89E-09	-2.86E-09	-2.87E-09	-2.92E-09	-2.86E-09	-2.84E-09	-2.86E-09	-2.82E-09	-2.81E-09	-2.87E-09	-2.76E-09	-2.81E-09	-2.80E-09	-2.85E-09	-2.92E-09	-2.88E-09	-2.88E-09	-2.84E-09	-2.80E-09	-2.85E-09	-2.83E-09	-2.86E-09	-2.85E-09	-2.77E-09	-2.82E-09	-2.80E-09	-2.84E-09	-2.84E-09	-2.89E-09	-2.86E-09	-2.87E-09	-2.83E-09	-2.83E-09	-2.86E-09	-2.80E-09	-2.93E-09	-2.86E-09	-2.83E-09	-2.91E-09	-2.82E-09	-2.86E-09	-2.84E-09	-2.88E-09	-2.86E-09	-2.80E-09	-2.84E-09	-2.83E-09	-2.79E-09	-2.75E-09	-2.78E-09	-2.82E-09	-2.77E-09	-2.81E-09	-2.82E-09	-2.75E-09	-2.79E-09	-2.76E-09	-2.77E-09	-2.80E-09	-2.74E-09	-2.78E-09	-2.78E-09	-2.81E-09	-2.81E-09	-2.84E-09	-2.78E-09	-2.79E-09	-2.80E-09	-2.76E-09	-2.79E-09	-2.79E-09	-2.77E-09	-2.74E-09	-2.80E-09	-2.86E-09	-2.81E-09	-2.83E-09	-2.71E-09	-2.74E-09	-2.69E-09	-2.81E-09	-2.80E-09	-2.80E-09	-2.81E-09	-2.82E-09	-2.73E-09	-2.85E-09	-2.82E-09	-2.80E-09	-2.80E-09	-2.76E-09	-2.83E-09	-2.86E-09	-2.89E-09	-2.81E-09	-2.86E-09

==> plotdata/vdimt_pdf_exp_165.dat <==
vdimt	prob
3.125	0.
3.175	0.0023728466330443696
3.225	0.005492742602960693
3.2750000000000004	0.009360215901682352
3.325	0.03668647954370166
3.375	0.11797426001686837
3.4250000000000003	0.1887800403041651
3.475	0.2631502484417013
3.5250000000000004	0.19465988937218617
3.575	0.10463845460491847
3.625	0.040187413866780965
3.6750000000000003	0.0366974087119905
3.725	0.
3.775	0.

==> plotdata/vdimt_pdf_exp_178.dat <==
vdimt	prob
3.125	0.
3.175	0.
3.225	0.006003968406978053
3.2750000000000004	0.05389915858529319
3.325	0.1448195759658857
3.375	0.17783612730235235
3.4250000000000003	0.1992132383472644
3.475	0.21866708973204346
3.5250000000000004	0.09722963466312337
3.575	0.10233120699705942
3.625	0.
3.6750000000000003	0.
3.725	0.
3.775	0.

==> plotdata/vdimt_pdf_exp_179.dat <==
vdimt	prob
3.125	0.
3.175	0.
3.225	0.
3.2750000000000004	0.01673335612593538
3.325	0.053326421759773535
3.375	0.09405079567244792
3.4250000000000003	0.1458878363523868
3.475	0.23940974231267825
3.5250000000000004	0.23477755781458476
3.575	0.15282450619384913
3.625	0.06298978376834426
3.6750000000000003	0.
3.725	0.
3.775	0.

==> plotdata/vdimt_pdf_exp_181.dat <==
vdimt	prob
3.125	0.
3.175	0.01130953421492812
3.225	0.01887332526240638
3.2750000000000004	0.138346189977633
3.325	0.24416295963600657
3.375	0.23628505711819414
3.4250000000000003	0.1251630989950085
3.475	0.1281420541291519
3.5250000000000004	0.051735332302136186
3.575	0.03472100163071824
3.625	0.
3.6750000000000003	0.011261446733817005
3.725	0.
3.775	0.

==> plotdata/vimt_var_current.dat <==
Cycle Number	Normalized VIMT (116uA)	Normalized VIMT (175uA)	Normalized VIMT (215uA)
	-0.17126	-0.19259	-0.18645
	-0.08612	-0.09932	-0.05173
	-0.01902	-0.13341	0.04746
	-0.07496	-0.04218	-0.1346
	-0.01488	-0.1589	0.03839
	0.00116	-0.03339	0.02904
	-0.07512	0.0397	0.05459
	-0.16115	-0.08231	0.00143
	-0.15742	-0.06545	-0.04371
	-0.16981	0.01622	2.44E-04
	0.05508	0.01201	-0.07075
	-0.08244	0.09335	0.04606
	-0.04205	-0.08334	0.0219
	-0.04425	-0.09264	0.04275
	-0.05127	-0.04014	-0.02922
	-0.03222	0.037	-0.08018
	-0.02171	0.05635	0.02074
	-0.13889	0.02584	0.02896
	-0.05432	-0.07626	-0.08425
	0.08658	-0.02477	-0.0657
	0.02526	-0.03058	-0.07495
	-0.03083	0.01891	0.01076
	-0.04958	-0.071	-0.05889
	0.05905	-0.08619	-0.01939
	0.10428	-0.049	-0.00963
	0.14997	-0.00872	0.01627
	-0.02652	-0.00764	0.01402
	0.03486	0.01104	-0.02799
	0.05245	0.10939	0.06916
	-0.02386	-0.09525	-0.06334
	0.1239	-0.01304	-0.14434
	0.0172	-0.00148	-0.14591
	-0.02614	-0.02205	-0.08296
	0.01218	0.04558	-0.06683
	-0.04071	-0.06749	-0.02674
	0.13936	-0.02905	-0.0023
	-0.00421	-0.00937	-0.01512
	-0.07149	-0.07884	-0.13018
	0.07772	0.02708	-0.08649
	-0.0217	-8.30E-04	-0.0763
	-0.03682	0.01603	-0.06879
	0.00776	0.11277	0.00515
	0.02874	0.03663	-0.06807
	-0.05525	0.02337	0.02053
	0.02951	-0.02594	-0.00116
	0.05428	-0.04092	-0.06723
	-0.05667	-0.02066	-0.08036
	0.14819	-0.07984	-0.09169
	0.02174	-0.00268	0.06679
	-0.03819	0.00488	-0.06766
	0.03529	-0.03008	-0.01928
	0.1057	0.02739	0.02475
	-0.09605	0.08101	0.02362
	-0.05739	-0.00817	0.00149
	-0.05907	-0.01706	0.00685
	0.02702	0.0474	0.02321
	0.04614	-0.00395	0.03733
	0.1223	0.03185	-0.07095
	0.05096	0.03434	-0.10155
	-0.05757	-0.07675	0.0119
	-0.06887	0.0782	-0.10438
	-0.03301	0.04923	0.09739
	-0.03723	-0.06469	0.01757
	0.06866	-0.10557	-0.10559
	0.05447	-0.02763	-0.09789
	-0.05303	-0.06397	-0.02654
	0.03361	0.02916	0.22571
	-0.10556	-0.09375	-0.07603
	0.00449	0.10592	-0.05595
	0.05776	0.02643	0.06572
	-0.04589	-0.11401	0.08876
	0.01326	0.04864	0.05221
	0.18087	-0.0447	0.02757
	0.01294	0.12892	-0.08995
	-0.08728	0.01326	-0.0571
	-0.02792	0.05014	-0.04709
	-0.11415	0.02514	-0.0795
	-0.13085	0.0209	0.07788
	-0.01962	-0.01968	-0.09904
	-0.05608	0.07397	-0.07059
	0.07008	0.01997	0.08728
	0.09655	-0.1002	0.04331
	-0.08514	0.14869	0.08251
	-0.01499	-0.04138	0.01581
	-0.01621	0.05269	0.10012
	-0.12669	-0.04758	-0.04871
	-0.02702	-0.07247	-0.00494
	-0.00314	-0.08728	-0.09351
	0.02048	0.01308	-0.00718
	0.02555	0.00295	-0.10713
	-0.06817	-0.04338	-0.04442
	0.02169	0.04178	-0.01411
	0.05478	-0.02226	-0.00671
	0.10749	0.06153	0.03154
	0.06549	-0.05692	0.07559
	0.01272	0.06618	-0.00514
	0.01261	0.03936	-0.03083
	-0.02361	0.0266	-0.02835
	0.08399	0.01668	-0.08781
	0.05594	-0.02633	-0.04834
	-0.03558	0.08286	-0.05391
	0.07076	0.04726	0.10038
	-0.0241	0.05896	-0.02543
	-0.01399	-0.04979	-0.04135
	0.16373	-0.01512	-0.04322
	-0.02293	0.0258	0.07541
	0.01099	1.93E-04	-0.0357
	-0.01381	-0.0436	0.01216
	-0.0514	0.05909	-0.01366
	-0.01796	-0.05658	-0.02666
	-0.01715	-0.06076	0.12487
	-0.09332	-0.01154	-0.02565
	0.1355	0.08484	0.1162
	0.00137	-0.03969	-0.05009
	-0.09997	0.09585	-0.03657
	0.1272	0.21709	0.00372
	-0.00304	-0.07398	-0.01733
	0.05827	0.02116	0.13449
	0.01166	0.01202	-0.0423
	-0.01187	-0.03515	-0.11836
	-0.01655	0.09917	-0.00707
	0.10484	0.04694	0.03062
	0.04564	-0.00248	0.05191
	-0.03947	-0.025	0.04165
	-0.02837	0.00348	0.03119
	0.07845	-0.04912	-0.11387
	0.09354	0.07292	-0.00842
	0.02695	-0.00151	-0.00613
	-0.04946	0.08821	0.0046
	-0.09712	0.08839	0.04303
	0.01615	0.04719	-0.00374
	-0.00488	-0.09315	-0.02184
	0.02273	0.0138	0.05427
	0.14941	0.06433	-0.03263
	0.02578	0.07694	0.03598
	0.16421	-0.06248	-0.00199
	0.00268	-0.08158	0.15781
	0.03314	0.06708	-0.09688
	0.00805	0.10734	0.068
	0.07739	-0.07425	0.06614
	0.05929	-0.14584	0.00489
	-0.03905	0.08431	-0.06711
	-0.07242	0.02235	-0.05359
	-0.0214	0.03948	-0.01389
	-0.15805	-0.01378	-0.12283
	0.09985	-0.05196	-0.03799
	-0.03286	-0.03882	-0.00256
	-0.0553	0.00306	-0.03153
	0.01721	-0.05222	-0.03296
	0.15211	0.00995	-0.04974
	0.05076	0.05354	0.05023
	-0.00827	-0.0186	0.07151
	0.02973	-0.00145	0.06264
	-0.01164	0.01351	-0.02027
	0.01631	0.03	0.02013
	-0.00919	0.02708	-0.05137
	0.08432	-0.12544	-0.00117
	-0.0346	-0.0114	0.02945
	0.02072	0.04874	-0.01501
	0.0278	0.08519	0.02259
	0.135	0.05354	-0.07367
	0.08215	-0.02133	0.07629
	0.08436	-0.05162	0.06413
	-0.07384	-0.11826	0.01805
	-0.01849	-0.09227	0.07886
	0.03533	0.00519	0.01505
	0.02287	-0.06344	0.00946
	-0.03351	0.00261	0.01939
	0.0732	-0.15287	0.02208
	0.03636	0.03392	0.0073
	0.00692	-0.04394	0.0047
	0.09563	0.06344	0.13355
	-0.02959	0.08937	0.08712
	-0.09736	0.04131	-0.06843
	-0.06034	-0.1512	0.02744
	0.00933	0.00218	-0.06049
	0.14265	0.04929	-0.0622
	0.1441	-2.85E-04	0.0776
	--	-0.01943	-0.0048
		0.03158	-0.0899
		-0.12667	0.04931
		-0.08543	-0.14822
		-0.04031	-0.03738
		0.01514	0.01432
		0.00911	0.10143
		0.11686	0.06737
		0.02558	0.05724
		-0.12373	-0.05456
		0.01004	0.0088
		-0.06784	-0.10073
		0.04759	0.13232
		0.01659	-0.08244
		0.00145	-0.02535
		-0.0356	-0.05533
		-0.12194	0.09505
		0.00978	0.06352
		-0.03357	0.02154
		-0.03382	-0.02973
		0.03324	-0.01481
		0.05847	-0.14031
		-0.08999	-0.00535
		0.01458	-0.07115
		-0.01675	-0.07814
		0.09501	0.05119
		-0.02676	0.14234
		-0.05297	-0.08784
		-0.02245	-0.09832
		0.0072	-0.05011
		0.05212	0.00947
		0.06387	-0.03323
		-0.00355	0.05152
		-0.11267	0.04075
		0.04142	-0.01132
		-0.00182	0.02837
		0.03487	-0.01776
		-0.07616	0.08343
		-0.02186	-0.08979
		-0.13078	0.01035
		-0.03675	0.07316
		-0.0369	0.0917
		-0.03035	-0.05329
		0.0099	-0.03941
		-0.02009	-0.01062
		0.01438	-0.08999
		-0.09653	0.03344
		-0.14168	-0.02222
		0.02651	-0.00764
		0.00106	0.01563
		-0.01296	0.0248
		0.00386	0.03088
		-0.02109	0.04246
		-0.03893	0.03812
		-0.00459	0.01623
		-0.06433	0.05189
		0.10106	0.05253
		0.11655	-0.05782
		0.12918	-0.00438
		0.08435	-0.01559
		-0.02831	0.10498
		-0.0474	0.0055
		-0.11576	0.06416
		0.06535	0.05064
		0.19176	-0.00178
		-0.0284	0.05634
		-0.0312	0.05516
		-3.76E-04	-0.10516
		0.03746	0.00593
		-0.0962	-0.07292
		0.06587	0.06814
		0.07412	0.03708
		0.05587	0.04881
		0.05165	-0.07802
		-0.08415	-0.04722
		0.02344	0.01347
		-0.02839	0.03205
		0.04665	-0.09794
		0.0329	-0.06351
		-0.04106	0.01777
		-0.1297	0.04976
		0.1188	-0.01033
		-0.02876	-0.04753
		0.01524	-0.01274
		0.1119	0.13085
		-0.05993	-0.01299
		-0.04242	-0.03466
		-0.01025	-0.09501
		0.00369	-0.05949
		0.02652	-0.04102
		0.05881	-0.06911
		0.00306	-0.07718
		-0.10179	-0.01668
		-0.01781	-0.06542
		0.00505	0.0429
		0.01361	0.07391
		0.09803	0.02177
		-0.08288	-0.04931
		-0.01076	-0.10085
		0.01137	-0.05447
		0.0105	0.03
		0.05062	-0.06407
		0.08122	-0.0123
		-0.01232	0.07299
		-0.02494	-0.06387
		0.08137	-0.00751
		-0.06293	0.07909
		-0.00861	0.04075
		-0.0397	-0.03812
		6.83E-04	-0.04337
		-0.01846	0.02392
		0.00304	0.10066
		0.00941	-0.07255
		0.05651	0.08853
		0.09326	0.01635
		0.11244	0.02267
		0.03955	0.03971
		0.02342	0.01373
		0.12914	0.03384
		-0.0678	0.03159
		-0.10616	0.05177
		0.06807	0.07372
		-0.11321	-0.04735
		0.08893	0.0732
		0.06185	0.03583
		0.05928	0.1567
		-0.04032	-0.06699
		-0.06622	0.11095
		--	0.03556
			0.10005
			-0.02436
			-0.09509
			0.10596
			0.00132
			0.06537
			0.06294
			0.08021
			0.00983
			0.07735
			-0.02369
			0.07342
			0.02145
			0.01975
			0.02592
			0.0073
			0.15929
			0.0292
			0.01757
			0.0914
			0.06087
			0.07082
			0.10203
			-0.01617
			0.01062
			0.01796
			-0.07066
			-0.13494
			0.0268
			-0.07317
			0.01538
			0.05785
			-0.0694
			0.08466
			0.03757
			-0.10083
			-0.03869
			-0.0213
			-0.09708
			-0.03839
			0.1923
			0.02534
			0.00244
			0.24597
			-0.01041
			-0.01213
			-0.08143
			-0.0019
			-0.05844
			0.06623
			0.01184
			0.05516
			-0.01168
			-0.08973
			-0.00656
			-0.07865
			0.19072
			-0.13625
			0.07825
			0.0181
			-0.0767
			0.02556
			-0.00565
			0.04866
			0.04783
			0.21638
			0.00918
			0.1017
			0.07934
			-0.05283
			0.01996
			-0.03295
			0.01932
			-0.06575
			-0.01194
			0.10574
			0.11262
			0.13251
			-0.03262
			-0.09206
			-0.02839
			--
